FullFlow: Upgrading Text-to-Image Flow Matching Models for Bidirectional Vision--Language Generation

Modern text-to-image diffusion models encode rich visual priors, but expose them only through one-way text-conditioned generation. Existing unified vision--language models derived from them recover bidirectional capability through large-scale joint pretraining or substantial retraining of the text pathway, discarding the strong image prior the text-to-image backbone already encodes. We introduce \emph{FullFlow}, a parameter-efficient recipe that upgrades a pretrained rectified-flow text-to-image model into a bidirectional vision--language generator by training only LoRA adapters and lightweight text heads. FullFlow keeps images in their native continuous flow and adds a discrete insertion process for text. Separate image and text timesteps turn inference into trajectory selection in a two-dimensional generative space, enabling text$\rightarrow$image, image$\rightarrow$text, joint sampling, and partial-text prediction with a single backbone. On Stable Diffusion 3 (SD3) under an identical trainable-parameter count and matched LoRA rank, FullFlow improves text$\rightarrow$image FID from $62.7$ to $31.6$ and image$\rightarrow$text CIDEr from $2.0$ to $99.4$ over a LoRA equivalent following the previous SOTA formulation (Dual Diffusion) at matched wall-clock training time, while reducing peak VRAM from ${\sim}84$\,GB to ${\sim}38$\,GB and raising throughput by ${\sim}8\times$ on two RTX A5000 GPUs in under 24 hours, training only ${\sim}5\%$ of the backbone parameters. The same recipe transfers to FLUX.1-dev and supports downstream VQA through partial-text generation. These results show that strong bidirectional vision--language capability can be unlocked from pretrained text-to-image flow models without full multimodal pretraining.

==> figures/cfg/data.csv <==
cfg_txt_scale,Cider,num_gen_tokens,num_true_tokens
1.0,107.11157937748963,34.359939759036145,35.92835628227194
1.2,109.99154408283565,33.77947504302926,35.92835628227194
1.5,105.666518739596,34.93674698795181,35.92835628227194
2.0,86.37241506722462,39.67512908777969,35.92835628227194
2.5,60.14573046576769,46.425344234079176,35.92835628227194
3.0,36.7215494070197,51.69664371772806,35.92835628227194
3.5,23.727346096508846,54.957185886402755,35.92835628227194
4.0,14.97778379768245,57.79130808950086,35.92835628227194

==> figures/colorbar.pdf_tex <==
%% Creator: Inkscape 1.4.3 (0d15f75, 2025-12-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'colorbar.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{451.60231703bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.02351453)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{colorbar.pdf}}%
    \put(0.89680782,0.00838712){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{clean}\end{tabular}}}}%
    \put(0.10444743,0.00841304){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textit{noise}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/data/data.tsv <==
length	count
20.516666666666666	2909
21.55	3090
22.583333333333336	4116
23.616666666666667	5477
24.65	6991
25.683333333333337	8492
26.71666666666667	9751
27.75	11314
28.78333333333333	12665
29.81666666666667	13182
30.85	14180
31.883333333333336	14326
32.91666666666667	14158
33.95	13832
34.983333333333334	13188
36.016666666666666	12260
37.05	11353
38.083333333333336	10303
39.116666666666674	9052
40.150000000000006	8102
41.18333333333334	6965
42.21666666666667	6308
43.25	5308
44.28333333333333	4572
45.31666666666667	3780
46.35000000000001	3124
47.38333333333334	2699
48.41666666666667	2271
49.45	1875
50.483333333333334	1537
51.516666666666666	2642
52.550000000000004	1006
53.583333333333336	938
54.616666666666674	809
55.650000000000006	781
56.68333333333334	694
57.71666666666667	639
58.75	551
59.78333333333334	624
60.81666666666667	528
61.85000000000001	562
62.88333333333334	581
63.91666666666667	457
64.95	459
65.98333333333333	405
67.01666666666667	401
68.05	361
69.08333333333334	337
70.11666666666667	309
71.15	291
72.18333333333334	288
73.21666666666667	277
74.25000000000001	238
75.28333333333335	264
76.31666666666668	203
77.35000000000001	188
78.38333333333334	186
79.41666666666667	162
80.45	159
81.48333333333333	335


==> figures/flux_i2t/captions.csv <==
idx;txt
0;\textcolor[rgb]{0.936,0.424,0.135}{The} \textcolor[rgb]{0.712,0.204,0.344}{image} \textcolor[rgb]{0.099,0.046,0.244}{is} \textcolor[rgb]{0.628,0.167,0.386}{an} \textcolor[rgb]{0.712,0.204,0.344}{oil} \textcolor[rgb]{0.008,0.006,0.047}{painting} \textcolor[rgb]{0.786,0.247,0.295}{depicting} \textcolor[rgb]{0.952,0.462,0.105}{a} \textcolor[rgb]{0.936,0.424,0.135}{vase} \textcolor[rgb]{0.578,0.148,0.404}{with} \textcolor[rgb]{0.969,0.516,0.063}{a} \textcolor[rgb]{0.741,0.219,0.327}{bouquet} \textcolor[rgb]{0.578,0.148,0.404}{of} \textcolor[rgb]{0.936,0.424,0.135}{pink} \textcolor[rgb]{0.712,0.204,0.344}{and} \textcolor[rgb]{0.890,0.348,0.198}{purple} \textcolor[rgb]{0.541,0.135,0.415}{flowers} \textcolor[rgb]{0.578,0.148,0.404}{against} \textcolor[rgb]{0.056,0.035,0.168}{a} \textcolor[rgb]{0.541,0.135,0.415}{blue} \textcolor[rgb]{0.909,0.376,0.175}{background.}
1;\textcolor[rgb]{0.029,0.022,0.115}{The} \textcolor[rgb]{0.360,0.069,0.431}{image} \textcolor[rgb]{0.447,0.102,0.431}{features} \textcolor[rgb]{0.238,0.037,0.396}{a} \textcolor[rgb]{0.969,0.516,0.063}{illustration} \textcolor[rgb]{0.712,0.204,0.344}{of} \textcolor[rgb]{0.786,0.247,0.295}{purple} \textcolor[rgb]{0.665,0.182,0.370}{flowers} \textcolor[rgb]{0.969,0.516,0.063}{with} \textcolor[rgb]{0.936,0.424,0.135}{a} \textcolor[rgb]{0.856,0.307,0.235}{green} \textcolor[rgb]{0.936,0.424,0.135}{leaves,} \textcolor[rgb]{0.665,0.182,0.370}{set} \textcolor[rgb]{0.628,0.167,0.386}{against} \textcolor[rgb]{0.129,0.047,0.291}{a} \textcolor[rgb]{0.856,0.307,0.235}{white} \textcolor[rgb]{0.909,0.376,0.175}{background.}
2;\textcolor[rgb]{0.936,0.424,0.135}{The} \textcolor[rgb]{0.969,0.516,0.063}{image} \textcolor[rgb]{0.741,0.219,0.327}{shows} \textcolor[rgb]{0.578,0.148,0.404}{a} \textcolor[rgb]{0.936,0.424,0.135}{collection} \textcolor[rgb]{0.238,0.037,0.396}{of} \textcolor[rgb]{0.712,0.204,0.344}{red} \textcolor[rgb]{0.909,0.376,0.175}{roses} \textcolor[rgb]{0.008,0.006,0.047}{arranged} \textcolor[rgb]{0.827,0.280,0.262}{on} \textcolor[rgb]{0.129,0.047,0.291}{a} \textcolor[rgb]{0.541,0.135,0.415}{white} \textcolor[rgb]{0.890,0.348,0.198}{background.}
3;\textcolor[rgb]{0.183,0.040,0.355}{The} \textcolor[rgb]{0.578,0.148,0.404}{image} \textcolor[rgb]{0.952,0.462,0.105}{shows} \textcolor[rgb]{0.029,0.022,0.115}{a} \textcolor[rgb]{0.969,0.516,0.063}{close-up} \textcolor[rgb]{0.909,0.376,0.175}{of} \textcolor[rgb]{0.628,0.167,0.386}{a} \textcolor[rgb]{0.129,0.047,0.291}{black} \textcolor[rgb]{0.712,0.204,0.344}{alloy} \textcolor[rgb]{0.628,0.167,0.386}{wheel} \textcolor[rgb]{0.447,0.102,0.431}{with} \textcolor[rgb]{0.909,0.376,0.175}{a} \textcolor[rgb]{0.969,0.516,0.063}{design} \textcolor[rgb]{0.952,0.462,0.105}{featuring} \textcolor[rgb]{0.447,0.102,0.431}{a} \textcolor[rgb]{0.741,0.219,0.327}{logo} \textcolor[rgb]{0.952,0.462,0.105}{on} \textcolor[rgb]{0.856,0.307,0.235}{the} \textcolor[rgb]{0.541,0.135,0.415}{center.}
4;\textcolor[rgb]{0.969,0.516,0.063}{A} \textcolor[rgb]{0.952,0.462,0.105}{pair} \textcolor[rgb]{0.099,0.046,0.244}{of} \textcolor[rgb]{0.741,0.219,0.327}{brown} \textcolor[rgb]{0.712,0.204,0.344}{leather} \textcolor[rgb]{0.008,0.006,0.047}{shoes} \textcolor[rgb]{0.541,0.135,0.415}{with} \textcolor[rgb]{0.952,0.462,0.105}{laces} \textcolor[rgb]{0.978,0.558,0.035}{is} \textcolor[rgb]{0.890,0.348,0.198}{displayed} \textcolor[rgb]{0.952,0.462,0.105}{against} \textcolor[rgb]{0.741,0.219,0.327}{a} \textcolor[rgb]{0.856,0.307,0.235}{white} \textcolor[rgb]{0.628,0.167,0.386}{background.}
5;\textcolor[rgb]{0.909,0.376,0.175}{A} \textcolor[rgb]{0.856,0.307,0.235}{man} \textcolor[rgb]{0.969,0.516,0.063}{in} \textcolor[rgb]{0.183,0.040,0.355}{a} \textcolor[rgb]{0.890,0.348,0.198}{white} \textcolor[rgb]{0.936,0.424,0.135}{shirt} \textcolor[rgb]{0.909,0.376,0.175}{stands} \textcolor[rgb]{0.712,0.204,0.344}{against} \textcolor[rgb]{0.329,0.058,0.428}{a} \textcolor[rgb]{0.969,0.516,0.063}{background,} \textcolor[rgb]{0.978,0.558,0.035}{standing} \textcolor[rgb]{0.712,0.204,0.344}{against} \textcolor[rgb]{0.786,0.247,0.295}{a} \textcolor[rgb]{0.952,0.462,0.105}{gray} \textcolor[rgb]{0.410,0.088,0.433}{background.}
6;\textcolor[rgb]{0.541,0.135,0.415}{A} \textcolor[rgb]{0.936,0.424,0.135}{person} \textcolor[rgb]{0.712,0.204,0.344}{is} \textcolor[rgb]{0.628,0.167,0.386}{wearing} \textcolor[rgb]{0.183,0.040,0.355}{a} \textcolor[rgb]{0.786,0.247,0.295}{knitted} \textcolor[rgb]{0.890,0.348,0.198}{hat} \textcolor[rgb]{0.628,0.167,0.386}{and} \textcolor[rgb]{0.541,0.135,0.415}{a} \textcolor[rgb]{0.856,0.307,0.235}{scarf,} \textcolor[rgb]{0.741,0.219,0.327}{against} \textcolor[rgb]{0.278,0.042,0.414}{a} \textcolor[rgb]{0.969,0.516,0.063}{white} \textcolor[rgb]{0.712,0.204,0.344}{background.}
7;\textcolor[rgb]{0.541,0.135,0.415}{The} \textcolor[rgb]{0.712,0.204,0.344}{image} \textcolor[rgb]{0.056,0.035,0.168}{shows} \textcolor[rgb]{0.856,0.307,0.235}{a} \textcolor[rgb]{0.541,0.135,0.415}{pair} \textcolor[rgb]{0.827,0.280,0.262}{of} \textcolor[rgb]{0.978,0.558,0.035}{multiaded} \textcolor[rgb]{0.278,0.042,0.414}{earrings} \textcolor[rgb]{0.497,0.119,0.424}{with} \textcolor[rgb]{0.969,0.516,0.063}{beads} \textcolor[rgb]{0.936,0.424,0.135}{arranged} \textcolor[rgb]{0.008,0.006,0.047}{on} \textcolor[rgb]{0.890,0.348,0.198}{a} \textcolor[rgb]{0.827,0.280,0.262}{wooden} \textcolor[rgb]{0.665,0.182,0.370}{surface.}
8;\textcolor[rgb]{0.129,0.047,0.291}{The} \textcolor[rgb]{0.183,0.040,0.355}{image} \textcolor[rgb]{0.360,0.069,0.431}{shows} \textcolor[rgb]{0.056,0.035,0.168}{a} \textcolor[rgb]{0.952,0.462,0.105}{residential} \textcolor[rgb]{0.909,0.376,0.175}{area} \textcolor[rgb]{0.856,0.307,0.235}{with} \textcolor[rgb]{0.099,0.046,0.244}{a} \textcolor[rgb]{0.936,0.424,0.135}{swimming} \textcolor[rgb]{0.628,0.167,0.386}{pool,} \textcolor[rgb]{0.578,0.148,0.404}{with} \textcolor[rgb]{0.856,0.307,0.235}{a} \textcolor[rgb]{0.969,0.516,0.063}{variety} \textcolor[rgb]{0.952,0.462,0.105}{of} \textcolor[rgb]{0.909,0.376,0.175}{plants} \textcolor[rgb]{0.786,0.247,0.295}{and} \textcolor[rgb]{0.183,0.040,0.355}{a} \textcolor[rgb]{0.952,0.462,0.105}{building} \textcolor[rgb]{0.978,0.558,0.035}{and} \textcolor[rgb]{0.786,0.247,0.295}{a} \textcolor[rgb]{0.969,0.516,0.063}{sky} \textcolor[rgb]{0.447,0.102,0.431}{in} \textcolor[rgb]{0.278,0.042,0.414}{the} \textcolor[rgb]{0.909,0.376,0.175}{background.}
9;\textcolor[rgb]{0.410,0.088,0.433}{A} \textcolor[rgb]{0.890,0.348,0.198}{green} \textcolor[rgb]{0.909,0.376,0.175}{car} \textcolor[rgb]{0.741,0.219,0.327}{is} \textcolor[rgb]{0.008,0.006,0.047}{parked} \textcolor[rgb]{0.497,0.119,0.424}{on} \textcolor[rgb]{0.665,0.182,0.370}{a} \textcolor[rgb]{0.978,0.558,0.035}{road,} \textcolor[rgb]{0.628,0.167,0.386}{with} \textcolor[rgb]{0.497,0.119,0.424}{a} \textcolor[rgb]{0.969,0.516,0.063}{backdrop} \textcolor[rgb]{0.978,0.558,0.035}{of} \textcolor[rgb]{0.952,0.462,0.105}{trees.}
10;\textcolor[rgb]{0.238,0.037,0.396}{A} \textcolor[rgb]{0.936,0.424,0.135}{pair} \textcolor[rgb]{0.183,0.040,0.355}{of} \textcolor[rgb]{0.827,0.280,0.262}{brown} \textcolor[rgb]{0.628,0.167,0.386}{shoes} \textcolor[rgb]{0.827,0.280,0.262}{with} \textcolor[rgb]{0.578,0.148,0.404}{a} \textcolor[rgb]{0.628,0.167,0.386}{sandal} \textcolor[rgb]{0.329,0.058,0.428}{on} \textcolor[rgb]{0.827,0.280,0.262}{the} \textcolor[rgb]{0.712,0.204,0.344}{front} \textcolor[rgb]{0.936,0.424,0.135}{is} \textcolor[rgb]{0.909,0.376,0.175}{displayed} \textcolor[rgb]{0.578,0.148,0.404}{on} \textcolor[rgb]{0.129,0.047,0.291}{a} \textcolor[rgb]{0.936,0.424,0.135}{beige} \textcolor[rgb]{0.497,0.119,0.424}{surface.}
11;\textcolor[rgb]{0.099,0.046,0.244}{The} \textcolor[rgb]{0.329,0.058,0.428}{image} \textcolor[rgb]{0.447,0.102,0.431}{features} \textcolor[rgb]{0.056,0.035,0.168}{a} \textcolor[rgb]{0.628,0.167,0.386}{vintage} \textcolor[rgb]{0.360,0.069,0.431}{wooden} \textcolor[rgb]{0.278,0.042,0.414}{cabinet} \textcolor[rgb]{0.410,0.088,0.433}{with} \textcolor[rgb]{0.129,0.047,0.291}{glass} \textcolor[rgb]{0.952,0.462,0.105}{doors,} \textcolor[rgb]{0.665,0.182,0.370}{set} \textcolor[rgb]{0.856,0.307,0.235}{against} \textcolor[rgb]{0.360,0.069,0.431}{a} \textcolor[rgb]{0.969,0.516,0.063}{white} \textcolor[rgb]{0.628,0.167,0.386}{background.}
12;\textcolor[rgb]{0.827,0.280,0.262}{The} \textcolor[rgb]{0.952,0.462,0.105}{image} \textcolor[rgb]{0.360,0.069,0.431}{is} \textcolor[rgb]{0.056,0.035,0.168}{a} \textcolor[rgb]{0.712,0.204,0.344}{oil} \textcolor[rgb]{0.665,0.182,0.370}{painting} \textcolor[rgb]{0.978,0.558,0.035}{depictinga} \textcolor[rgb]{0.712,0.204,0.344}{painting} \textcolor[rgb]{0.329,0.058,0.428}{with} \textcolor[rgb]{0.447,0.102,0.431}{a} \textcolor[rgb]{0.628,0.167,0.386}{red} \textcolor[rgb]{0.969,0.516,0.063}{sauce} \textcolor[rgb]{0.578,0.148,0.404}{on} \textcolor[rgb]{0.183,0.040,0.355}{a} \textcolor[rgb]{0.909,0.376,0.175}{plate} \textcolor[rgb]{0.952,0.462,0.105}{with} \textcolor[rgb]{0.827,0.280,0.262}{a} \textcolor[rgb]{0.665,0.182,0.370}{blue} \textcolor[rgb]{0.628,0.167,0.386}{plate} \textcolor[rgb]{0.578,0.148,0.404}{against} \textcolor[rgb]{0.497,0.119,0.424}{a} \textcolor[rgb]{0.741,0.219,0.327}{orange} \textcolor[rgb]{0.360,0.069,0.431}{background.}
13;\textcolor[rgb]{0.099,0.046,0.244}{A} \textcolor[rgb]{0.969,0.516,0.063}{close-up} \textcolor[rgb]{0.952,0.462,0.105}{image} \textcolor[rgb]{0.936,0.424,0.135}{of} \textcolor[rgb]{0.827,0.280,0.262}{a} \textcolor[rgb]{0.969,0.516,0.063}{dessert} \textcolor[rgb]{0.360,0.069,0.431}{topped} \textcolor[rgb]{0.238,0.037,0.396}{with} \textcolor[rgb]{0.909,0.376,0.175}{strawberries} \textcolor[rgb]{0.936,0.424,0.135}{arranged} \textcolor[rgb]{0.827,0.280,0.262}{on} \textcolor[rgb]{0.541,0.135,0.415}{a} \textcolor[rgb]{0.952,0.462,0.105}{wooden} \textcolor[rgb]{0.665,0.182,0.370}{surface} \textcolor[rgb]{0.827,0.280,0.262}{with} \textcolor[rgb]{0.856,0.307,0.235}{sugar.}
14;\textcolor[rgb]{0.278,0.042,0.414}{A} \textcolor[rgb]{0.741,0.219,0.327}{blue} \textcolor[rgb]{0.786,0.247,0.295}{guitar} \textcolor[rgb]{0.969,0.516,0.063}{adorned} \textcolor[rgb]{0.665,0.182,0.370}{with} \textcolor[rgb]{0.183,0.040,0.355}{a} \textcolor[rgb]{0.969,0.516,0.063}{pickguard} \textcolor[rgb]{0.360,0.069,0.431}{is} \textcolor[rgb]{0.952,0.462,0.105}{displayed} \textcolor[rgb]{0.497,0.119,0.424}{on} \textcolor[rgb]{0.329,0.058,0.428}{a} \textcolor[rgb]{0.497,0.119,0.424}{brick} \textcolor[rgb]{0.827,0.280,0.262}{wall} \textcolor[rgb]{0.969,0.516,0.063}{against} \textcolor[rgb]{0.969,0.516,0.063}{a} \textcolor[rgb]{0.936,0.424,0.135}{wall.}
15;\textcolor[rgb]{0.238,0.037,0.396}{The} \textcolor[rgb]{0.628,0.167,0.386}{image} \textcolor[rgb]{0.890,0.348,0.198}{shows} \textcolor[rgb]{0.029,0.022,0.115}{a} \textcolor[rgb]{0.628,0.167,0.386}{blue} \textcolor[rgb]{0.665,0.182,0.370}{dress} \textcolor[rgb]{0.238,0.037,0.396}{with} \textcolor[rgb]{0.278,0.042,0.414}{a} \textcolor[rgb]{0.410,0.088,0.433}{floral} \textcolor[rgb]{0.856,0.307,0.235}{design} \textcolor[rgb]{0.541,0.135,0.415}{and} \textcolor[rgb]{0.856,0.307,0.235}{flowers,} \textcolor[rgb]{0.969,0.516,0.063}{all} \textcolor[rgb]{0.936,0.424,0.135}{set} \textcolor[rgb]{0.909,0.376,0.175}{against} \textcolor[rgb]{0.741,0.219,0.327}{a} \textcolor[rgb]{0.952,0.462,0.105}{blurred} \textcolor[rgb]{0.890,0.348,0.198}{background.}

==> figures/flux_t2i/captions.csv <==
idx;txt
0;\textcolor[rgb]{0.001,0.000,0.014}{A black cat on grass}
1;\textcolor[rgb]{0.001,0.000,0.014}{A brown dog in the snow}
2;\textcolor[rgb]{0.001,0.000,0.014}{A horse running in a field}
3;\textcolor[rgb]{0.001,0.000,0.014}{A beautiful landscape with mountains}
4;\textcolor[rgb]{0.001,0.000,0.014}{A futuristic city skyline at sunset}
5;\textcolor[rgb]{0.001,0.000,0.014}{A black cat and a brown dog playing together}
6;\textcolor[rgb]{0.001,0.000,0.014}{A horse and a bear in a forest}
7;\textcolor[rgb]{0.001,0.000,0.014}{A sports car driving on a mountain road}
8;\textcolor[rgb]{0.001,0.000,0.014}{A kitchen with a chocolate cake on the table}
9;\textcolor[rgb]{0.001,0.000,0.014}{An astronaut riding a horse on the moon}
10;\textcolor[rgb]{0.001,0.000,0.014}{Santa claus delivering gifts}
11;\textcolor[rgb]{0.001,0.000,0.014}{A group of friends playing cards}
12;\textcolor[rgb]{0.001,0.000,0.014}{A man and a woman on a scooter in a countryside}


==> figures/gradient_norm/data.csv <==
g_img,g_txt,g_ratio,ema_alpha,step
0.2267,0.1531,0.00922934,0.0020723,100
0.3467,0.2543,0.018423020000000002,0.0022358,200
0.0825,0.1083,0.0465716,0.00267916,300
0.1181,0.0249,0.031042600000000004,0.0029628000000000002,400
0.1803,0.0284,0.051687399999999994,0.00345004,500
0.2604,0.0236,0.09829800000000001,0.00439852,600
0.0979,0.0462,0.16815440000000004,0.00603608,700
0.4929,0.0319,0.1104252,0.007079960000000001,800
0.2556,0.0483,0.0440376,0.007449540000000001,900
0.1725,0.1022,0.01226766,0.007497720000000001,1000
0.0497,0.0276,0.01770948,0.007599840000000001,1100
0.1229,0.136,0.007911020000000001,0.007602960000000001,1200
0.1557,0.0692,0.015706980000000002,0.007684000000000001,1300
0.0794,0.0895,0.01282214,0.00773538,1400
0.0517,0.1139,0.004695080000000001,0.00770498,1500
0.1214,0.1699,0.01645328,0.00779246,1600
0.1807,0.2416,0.006174140000000002,0.007776280000000001,1700
0.0653,0.0907,0.0078939,0.00777746,1800
0.1516,0.6976,0.00690484,0.00776872,1900
0.0654,0.2645,0.00560204,0.00774706,2000
0.0903,0.2228,0.00285958,0.007698180000000001,2100
0.1487,0.2252,0.021975800000000004,0.00784096,2200
0.0811,0.1196,0.00706448,0.0078332,2300
0.2302,0.0448,0.035913400000000005,0.008114000000000001,2400
0.062,0.2548,0.019350040000000002,0.00822636,2500
0.3966,0.2931,0.009576840000000001,0.00823986,2600
0.0679,0.0281,0.1401366,0.00955884,2700
0.4204,0.7022,0.00413438,0.009504580000000002,2800
0.4644,0.0976,0.0276356,0.0096859,2900
0.2203,0.2692,0.00526622,0.009641700000000001,3000
0.1006,0.1526,0.0044534200000000005,0.00958982,3100
0.1222,0.1302,0.012950799999999998,0.00962342,3200
0.2105,0.2747,0.041688,0.009944080000000001,3300
0.2058,0.0628,0.026233000000000003,0.010106960000000002,3400
0.1605,0.2955,0.00522326,0.010058120000000002,3500
0.1269,0.0822,0.018475059999999998,0.010142300000000002,3600
0.0976,0.1738,0.008360820000000001,0.010124480000000002,3700
0.1803,0.0989,0.01594534,0.01018268,3800
0.0663,0.1747,0.004441080000000001,0.01012528,3900
0.2259,0.2502,0.0196333,0.01022036,4000
0.1011,0.2004,0.01139588,0.010232100000000001,4100
0.387,0.3412,0.010325060000000002,0.010233040000000002,4200
0.1974,0.2466,0.00636114,0.01019432,4300
0.1245,1.9091,0.020143800000000003,0.010293820000000002,4400
0.059,0.1527,0.010381300000000001,0.010294700000000002,4500
0.2513,0.1089,0.038538800000000005,0.01057714,4600
0.0541,0.4715,0.004476320000000001,0.010516120000000002,4700
0.1019,0.1007,0.046250200000000005,0.010873460000000001,4800
0.3783,0.0832,0.029642600000000005,0.01106116,4900
0.0836,0.062,0.01616294,0.011112180000000001,5000
0.2244,0.2267,0.017498760000000002,0.011176040000000002,5100
0.0848,0.3729,0.00478336,0.011112120000000003,5200
0.1669,0.1588,0.00829628,0.01108396,5300
0.0678,0.0491,0.017169399999999998,0.011144800000000002,5400
0.1194,0.305,0.006472060000000001,0.01109808,5500
0.2735,0.975,0.013396660000000003,0.011121060000000002,5600
0.0839,0.0819,0.006803099999999999,0.011077880000000002,5700
0.1268,0.2183,0.006269280000000001,0.011029800000000001,5800
0.2118,0.1944,0.0069422,0.010988920000000001,5900
0.2854,0.4459,0.011467600000000001,0.01099372,6000
0.1331,0.1661,0.010779180000000001,0.010991560000000001,6100
0.2136,0.1621,0.010413740000000001,0.01098578,6200
0.0814,0.1892,0.0068446800000000006,0.010944380000000002,6300
0.071,0.0472,0.009272500000000001,0.01092766,6400
0.0819,0.1346,0.0048443,0.010866820000000001,6500
0.0644,0.1858,0.00420546,0.01080022,6600
0.2234,0.0357,0.0410584,0.011102800000000001,6700
0.4461,0.1531,0.01605632,0.01115232,6800
0.0984,0.2881,0.010852740000000001,0.01114934,6900
0.2275,0.0698,0.0193346,0.01123118,7000
0.1081,0.0646,0.014498140000000001,0.01126386,7100
0.178,0.2179,0.01124222,0.011263640000000002,7200
0.5906,0.2293,0.014673760000000001,0.01129774,7300
0.1492,0.2311,0.009870440000000001,0.011283460000000002,7400
0.5739,0.2606,0.01464548,0.011317080000000002,7500
0.1657,0.2036,0.0047824600000000005,0.011251740000000001,7600
0.2411,0.283,0.0221584,0.0113608,7700
0.3505,0.1443,0.0323538,0.011570740000000003,7800
0.2038,0.1989,0.01155866,0.01157062,7900
0.5878,0.0515,0.062388,0.01207878,8000
0.5067,0.2845,0.0119246,0.012077240000000001,8100
0.0885,0.0691,0.0210148,0.012166620000000001,8200
0.4705,0.3854,0.01685304,0.01221348,8300
0.1804,0.0724,0.0363824,0.012455180000000001,8400
0.1464,0.3536,0.0058389800000000006,0.01238902,8500
0.2102,0.0501,0.0319244,0.012584380000000001,8600
0.2483,0.0803,0.0221422,0.01267994,8700
0.1389,0.1171,0.01654628,0.01271862,8800
0.2528,0.1444,0.013642200000000002,0.012727840000000002,8900
0.1239,0.1066,0.014225620000000001,0.01274282,9000
0.1225,0.1168,0.005921340000000001,0.012674620000000001,9100
0.1229,0.138,0.0384226,0.012932079999999999,9200
0.4654,0.0579,0.0503892,0.013306660000000001,9300
0.198,0.2456,0.041675,0.013590340000000001,9400
0.5174,0.1393,0.0494428,0.013948880000000004,9500
0.1076,0.2661,0.01482434,0.013957620000000002,9600
0.1933,0.0586,0.0351142,0.014169200000000002,9700
0.3679,0.2565,0.013273020000000003,0.01416024,9800
0.5072,0.231,0.022401400000000002,0.01424264,9900
0.7896,0.2586,0.024494000000000002,0.014345160000000003,10000
0.1971,0.0518,0.032027400000000004,0.014521979999999999,10100
0.1723,0.2809,0.01600886,0.014536840000000002,10200
0.1326,0.5918,0.015478180000000001,0.01454626,10300
0.0925,0.1992,0.00871508,0.01448794,10400
0.9162,0.0883,0.0661814,0.015004880000000002,10500
0.2644,0.0719,0.030054600000000004,0.01515538,10600
0.2106,0.0297,0.038081800000000006,0.01538464,10700
0.2052,0.1503,0.0140289,0.015371080000000002,10800
0.2572,0.4678,0.012991860000000003,0.015347300000000001,10900
0.1936,0.5117,0.0200384,0.0153942,11000
0.0887,0.1778,0.0257856,0.015498120000000002,11100
0.1499,0.1257,0.011508940000000002,0.015458220000000002,11200
0.3211,0.2046,0.0222332,0.015525980000000002,11300
0.0843,0.2157,0.051484600000000005,0.015885560000000003,11400
0.173,0.1273,0.0359156,0.016085860000000004,11500
0.4251,0.0828,0.0310104,0.016235120000000002,11600
0.191,0.0825,0.0372042,0.016444800000000002,11700
0.1914,0.1138,0.01138674,0.01639422,11800
0.76,0.1689,0.03561160000000001,0.0165864,11900
0.8314,0.1779,0.029248000000000003,0.016713020000000002,12000
0.1372,0.0569,0.032104,0.016866920000000004,12100
0.299,0.0694,0.05244480000000001,0.0172227,12200
0.1409,0.1819,0.0204622,0.0172551,12300
0.2768,0.0973,0.026612400000000005,0.017348680000000002,12400
0.2186,0.2106,0.00772746,0.01725246,12500
0.2614,0.3531,0.00617934,0.01714174,12600
0.0895,0.0468,0.014088000000000002,0.017111200000000003,12700
0.3379,0.1587,0.014062980000000001,0.01708072,12800
0.4256,0.0483,0.057774000000000006,0.01748764,12900
0.2382,0.2232,0.010479960000000002,0.017417560000000002,13000
0.3952,0.2228,0.026740400000000004,0.017510800000000003,13100
0.2909,0.2179,0.01247706,0.017460460000000004,13200
0.1771,0.3301,0.015012800000000001,0.01743598,13300
0.1657,0.148,0.029012,0.01755174,13400
0.1149,0.0544,0.0249244,0.01762548,13500
0.2658,0.165,0.01879578,0.017637180000000002,13600
0.2846,0.0433,0.047696600000000006,0.01793776,13700
0.0848,0.1309,0.01685398,0.01792694,13800
0.4292,0.0793,0.0300008,0.018047660000000004,13900
0.3573,0.2307,0.01712182,0.01803842,14000
0.2253,0.2485,0.00686508,0.01792668,14100
0.2992,0.0773,0.0275436,0.01802284,14200
0.4297,0.1332,0.025423800000000003,0.018096860000000003,14300
0.346,0.1292,0.046203400000000006,0.018377920000000002,14400
0.1125,0.0578,0.0261252,0.018455400000000004,14500
0.0807,0.0858,0.014761460000000002,0.01841846,14600
0.4193,0.0975,0.041824400000000005,0.018652520000000002,14700
0.2673,0.0547,0.044921800000000005,0.018915220000000003,14800
0.3938,0.3332,0.027795400000000005,0.019004020000000003,14900
0.2022,0.093,0.01734536,0.01898742,15000
0.4478,0.1272,0.021550200000000002,0.019013060000000002,15100
0.4249,0.0427,0.0512728,0.019335660000000005,15200
0.1731,0.0282,0.0426836,0.019569140000000002,15300
0.111,0.12,0.010102340000000001,0.019474460000000002,15400
0.1579,0.0801,0.021370800000000002,0.01949342,15500
0.4089,0.0864,0.04614560000000001,0.019759940000000004,15600
0.0875,0.0667,0.00678668,0.019630220000000004,15700
0.1768,0.1206,0.0250778,0.0196847,15800
0.3436,0.1836,0.01510694,0.01963892,15900
0.3711,0.0321,0.0732372,0.020175000000000002,16000
0.5992,0.1134,0.029597400000000003,0.0202692,16100
0.3664,0.0433,0.0529782,0.020596200000000002,16200
0.2614,0.2402,0.01005992,0.020490800000000003,16300
0.1609,0.039,0.0251608,0.020537600000000003,16400
0.2393,0.1478,0.023421800000000003,0.020566400000000002,16500
0.1543,0.1113,0.014640800000000002,0.020507200000000003,16600
0.132,0.1576,0.01820902,0.020484200000000004,16700
0.6556,0.4717,0.015697600000000003,0.0204362,16800
0.2324,0.207,0.01782018,0.020410200000000003,16900
0.5668,0.0655,0.0457054,0.020663,17000
0.228,0.3057,0.010373860000000002,0.0205602,17100
0.2901,0.1364,0.021824800000000002,0.020572800000000002,17200
0.1417,0.2404,0.0047502199999999994,0.0204146,17300
0.1461,0.0696,0.022598600000000003,0.0204364,17400
0.3871,0.166,0.0640792,0.020872800000000004,17500
0.0943,0.3938,0.007173600000000001,0.020735800000000002,17600
0.2489,0.0432,0.0410894,0.0209394,17700
0.2473,0.212,0.0112043,0.020842,17800
0.6762,0.2596,0.0247506,0.020881200000000003,17900
0.1353,0.1556,0.012227700000000001,0.0207946,18000
0.3114,0.1214,0.039078400000000006,0.0209774,18100
0.176,0.1683,0.0206272,0.020974000000000003,18200
0.169,0.0675,0.0216146,0.0209804,18300
0.2365,0.153,0.014495260000000003,0.020915600000000003,18400
0.2303,0.2117,0.0381536,0.021087800000000004,18500
0.5347,0.1512,0.022530400000000003,0.0211024,18600
0.7278,0.1546,0.0352238,0.0212436,18700
0.2719,0.0576,0.04341060000000001,0.021465200000000004,18800
0.2556,0.125,0.0286118,0.021536600000000003,18900
0.1702,0.0793,0.01641556,0.0214854,19000
0.5262,0.1378,0.037952,0.021650200000000005,19100
0.1814,0.3116,0.01360522,0.021569600000000005,19200
0.353,0.5278,0.005400800000000001,0.021408000000000003,19300
0.4653,0.0696,0.0623632,0.0218176,19400
0.1196,0.0524,0.0222014,0.021821400000000005,19500
0.3374,0.0504,0.0435468,0.022038600000000002,19600
0.2357,0.1765,0.020092600000000002,0.022019200000000003,19700
0.2458,0.0689,0.029264000000000002,0.022091600000000003,19800
0.1433,0.0753,0.038968800000000005,0.022260400000000003,19900
0.3628,0.1067,0.08113400000000001,0.0228492,20000
0.2707,0.0817,0.031378,0.0229344,20100
0.4253,0.3062,0.045613,0.023161200000000003,20200
0.276,0.1401,0.0331352,0.023261,20300
0.4647,0.0717,0.056229,0.0235906,20400
0.1902,0.2559,0.0157342,0.023512,20500
0.4018,0.1111,0.0437318,0.023714200000000005,20600
0.3784,0.1086,0.023243600000000003,0.023709599999999997,20700
0.9117,0.0844,0.100999,0.0244824,20800
0.1813,0.2782,0.01778026,0.024415400000000004,20900
0.2395,0.0581,0.04921300000000001,0.024663400000000002,21000
0.1311,0.0868,0.018993640000000003,0.0246068,21100
0.436,0.1352,0.024166000000000003,0.0246024,21200
0.4264,0.0628,0.0379206,0.0247354,21300
0.3566,0.1,0.029096800000000003,0.0247792,21400
0.2823,0.0869,0.026970400000000002,0.024801,21500
0.123,0.0661,0.023708200000000002,0.024790000000000003,21600
0.4,0.0583,0.056285600000000005,0.025105000000000002,21700
0.2813,0.1561,0.0336192,0.025190200000000003,21800
0.2014,0.0426,0.05184340000000001,0.0254568,21900
0.5908,0.1787,0.0287196,0.025489400000000002,22000
0.4756,0.0304,0.11343380000000002,0.026368800000000005,22100
0.8054,0.1042,0.050734,0.026612400000000005,22200
0.5945,0.0381,0.08290560000000002,0.027175400000000002,22300
0.4675,0.152,0.04117860000000001,0.027315400000000004,22400
0.6257,0.1382,0.078931,0.0278316,22500
0.1534,0.1735,0.0101236,0.027654400000000003,22600
0.1979,0.3245,0.01432746,0.027521200000000003,22700
0.2929,0.0936,0.01933622,0.0274394,22800
0.3148,0.0826,0.023476400000000005,0.027399800000000002,22900
0.3665,0.1787,0.0305168,0.027431,23000
0.1954,0.2653,0.01611954,0.0273178,23100
0.5527,0.3907,0.0419416,0.027464000000000002,23200
0.143,0.2288,0.00879092,0.027277400000000004,23300
0.5337,0.0671,0.0473162,0.027477600000000005,23400
0.486,0.0476,0.09592100000000002,0.0281622,23500
0.0979,0.1797,0.04174900000000001,0.028298000000000004,23600
0.6333,0.0912,0.043471,0.028449800000000004,23700
0.1428,0.0766,0.0328062,0.028493200000000003,23800
0.1326,0.0482,0.01605948,0.028369000000000002,23900
0.3385,0.1899,0.03205040000000001,0.0284058,24000
0.3612,0.1166,0.0386924,0.028508600000000002,24100
0.2896,0.0555,0.036215800000000006,0.0285858,24200
0.2454,0.0787,0.032719000000000005,0.028627,24300
0.4817,0.205,0.021689200000000002,0.028557600000000002,24400
0.1953,0.1518,0.01568226,0.028429,24500
0.1792,0.0424,0.047239,0.028617000000000004,24600
0.2757,0.0885,0.028454600000000004,0.028615400000000003,24700
0.1692,0.0653,0.029822600000000005,0.028627400000000004,24800
0.4463,0.165,0.0243254,0.0285844,24900
0.4229,0.0463,0.0604822,0.028903400000000003,25000
0.6631,0.1174,0.0362872,0.028977200000000005,25100
0.6541,0.0668,0.1410084,0.030097600000000002,25200
0.3057,0.1356,0.014536740000000001,0.029942000000000003,25300
0.3808,0.0397,0.0728608,0.030371200000000004,25400
0.206,0.1342,0.0138965,0.0302064,25500
0.2579,0.042,0.04318840000000001,0.030336200000000004,25600
0.2954,0.1486,0.0332638,0.030365400000000004,25700
0.274,0.0708,0.025257200000000004,0.030314400000000005,25800
0.3515,0.198,0.01934586,0.0302048,25900
0.2462,0.1007,0.0309434,0.0302122,26000
0.4319,0.0824,0.0367526,0.0302776,26100
0.3932,0.0621,0.0485318,0.030460000000000004,26200
0.2905,0.0666,0.0342174,0.0304976,26300
0.3086,0.0459,0.040153400000000006,0.030594200000000002,26400
0.3486,0.2142,0.030789,0.030596200000000004,26500
1.1812,0.0366,0.18158680000000002,0.032106,26600
0.2659,0.2478,0.00873134,0.0318724,26700
0.118,0.5267,0.012539540000000002,0.031679000000000006,26800
0.3579,0.1317,0.0348528,0.031710800000000004,26900
0.4273,0.1431,0.021100000000000004,0.031604600000000004,27000
0.4463,0.09,0.0401202,0.031689800000000004,27100
0.4239,0.105,0.028622000000000005,0.031659,27200
0.6241,0.0893,0.04218040000000001,0.0317642,27300
0.5763,0.1647,0.0393538,0.031840200000000006,27400
0.2619,0.1112,0.0275314,0.031797200000000005,27500
0.1384,0.0904,0.01764796,0.0316556,27600
1.0254,0.1107,0.0621918,0.031961,27700
0.1603,0.1428,0.014864720000000001,0.031790000000000006,27800
0.5301,0.0411,0.0660894,0.03213300000000001,27900
0.7378,0.0649,0.084125,0.032653,28000
0.2629,0.0928,0.01782376,0.03250460000000001,28100
0.8872,0.0394,0.1455032,0.0336346,28200
0.965,0.0795,0.084818,0.0341464,28300
0.3675,0.0546,0.08986960000000001,0.0347036,28400
0.3206,0.2385,0.029753599999999998,0.0346542,28500
0.1927,0.1886,0.014554420000000002,0.0344532,28600
0.3509,0.0976,0.0255096,0.0343638,28700
0.3184,0.0869,0.026315,0.03428320000000001,28800
0.439,0.1789,0.0244272,0.03418480000000001,28900
0.4895,0.0566,0.0561074,0.03440400000000001,29000
0.1999,0.0453,0.049170000000000005,0.0345516,29100
0.3664,0.0994,0.028077800000000003,0.034486800000000005,29200
0.3753,0.119,0.022466000000000003,0.0343666,29300
0.2926,0.1177,0.0210134,0.0342332,29400
0.34,0.0831,0.0566156,0.034457,29500
0.1523,0.0916,0.052738,0.034639800000000005,29600
0.2867,0.1003,0.017871300000000003,0.034472,29700
0.4324,0.0832,0.051390000000000005,0.034641200000000004,29800
0.321,0.1279,0.028666200000000003,0.034581600000000004,29900
0.3833,0.1011,0.0450196,0.0346858,30000
0.4625,0.0489,0.08642300000000001,0.035203200000000004,30100
0.2277,0.1223,0.01615136,0.035012800000000004,30200
0.1997,0.0459,0.06435120000000001,0.0353062,30300
0.2932,0.0311,0.0622196,0.0355752,30400
0.275,0.0948,0.031704,0.0355366,30500
0.0766,0.1814,0.00340332,0.0352152,30600
0.6047,0.0954,0.040166,0.035264800000000006,30700
0.1859,0.0786,0.01838744,0.035096,30800
0.1889,0.1181,0.037102800000000005,0.035116,30900
0.4083,0.2025,0.024391400000000004,0.0350088,31000
0.3595,0.3591,0.01306782,0.034789400000000005,31100
0.2278,0.2258,0.0061865,0.034503400000000004,31200
0.2424,0.0756,0.04116020000000001,0.034570000000000004,31300
0.8326,0.0498,0.09603400000000001,0.0351846,31400
0.3008,0.1409,0.0250942,0.0350836,31500
0.9259,0.0707,0.0749332,0.0354822,31600
0.31,0.0816,0.0328116,0.0354554,31700
0.4349,0.1368,0.029023,0.035391200000000005,31800
0.094,0.0541,0.030109800000000006,0.035338400000000006,31900
0.3247,0.0653,0.0351348,0.035336200000000005,32000
0.5058,0.1029,0.0341602,0.0353246,32100
0.4615,0.1363,0.0368272,0.0353396,32200
0.147,0.088,0.01599024,0.035146000000000004,32300
0.3725,0.2478,0.017636320000000004,0.034970999999999995,32400
0.683,0.2328,0.027874400000000008,0.0349,32500
0.2433,0.098,0.023548600000000003,0.0347864,32600
0.5001,0.0502,0.16424300000000003,0.036081,32700
0.0683,0.0764,0.008409520000000002,0.03580440000000001,32800
0.1516,0.0596,0.022230200000000002,0.0356686,32900
0.3111,0.3289,0.01090702,0.035421,33000
0.2752,0.229,0.0376514,0.0354432,33100
0.685,0.194,0.0405776,0.0354946,33200
0.29,0.0833,0.023393200000000003,0.035373600000000005,33300
0.2464,0.0607,0.043331800000000004,0.035453200000000004,33400
0.1962,0.0509,0.0424174,0.0355228,33500
0.4263,0.1358,0.04990420000000001,0.03566660000000001,33600
0.4043,0.1534,0.01868548,0.0354968,33700
0.2601,0.0511,0.041704200000000004,0.035559,33800
0.4198,0.2558,0.0566478,0.0357698,33900
0.4857,0.0518,0.070032,0.0361124,34000
0.2938,0.041,0.045405600000000004,0.0362054,34100
0.3943,0.07,0.033989,0.0361832,34200
0.1381,0.0991,0.0400652,0.036222000000000004,34300
0.5653,0.0424,0.085125,0.036711,34400
0.4579,0.0836,0.04872200000000001,0.0368312,34500
0.4998,0.0714,0.050277600000000006,0.03696560000000001,34600
0.5886,0.2079,0.023788200000000002,0.0368338,34700
0.25,0.0531,0.04397120000000001,0.0369052,34800
0.1704,0.0728,0.01908222,0.036727,34900
0.7548,0.0768,0.065821,0.037018,35000
0.4286,0.0591,0.04599020000000001,0.0371076,35100
0.3299,0.3582,0.050731200000000004,0.0372438,35200
0.2753,0.0434,0.042014600000000006,0.0372916,35300
0.7009,0.0511,0.0898216,0.037816800000000005,35400
0.2906,0.0502,0.045246800000000004,0.0378912,35500
0.2792,0.0997,0.019139200000000002,0.037703600000000004,35600
0.5498,0.1104,0.03114,0.037638000000000005,35700
0.5691,0.1586,0.038376400000000005,0.0376454,35800
0.1624,0.0409,0.02495,0.03751840000000001,35900
0.1616,0.0737,0.023856000000000002,0.0373818,36000
0.4324,0.1059,0.023850000000000003,0.037246600000000005,36100
0.1668,0.0513,0.021578399999999998,0.0370898,36200
0.2135,0.0573,0.0420552,0.0371394,36300
0.3117,0.3223,0.00520372,0.036820200000000004,36400
0.422,0.0616,0.0425588,0.0368776,36500
0.373,0.0734,0.028071400000000003,0.0367894,36600
0.1977,0.058,0.0603336,0.037024800000000004,36700
0.2101,0.0809,0.056314,0.037217799999999995,36800
0.3446,0.0505,0.0436868,0.03728240000000001,36900
0.2534,0.121,0.029562400000000003,0.0372052,37000
0.3393,0.1052,0.038069200000000004,0.037214,37100
0.3621,0.218,0.022427600000000006,0.03706600000000001,37200
0.5293,0.1883,0.0386868,0.0370822,37300
0.1409,0.0641,0.030612200000000003,0.037017600000000005,37400
0.4636,0.0712,0.052906,0.037176400000000005,37500
0.2229,0.1019,0.0344404,0.03714900000000001,37600
0.2599,0.1131,0.01329464,0.03691060000000001,37700
0.646,0.1231,0.05376220000000001,0.037079,37800
0.1816,0.0453,0.033544,0.0370438,37900
0.2217,0.0866,0.01940804,0.03686740000000001,38000
0.3253,0.0799,0.0364976,0.036863599999999996,38100
0.2262,0.2034,0.025276,0.0367478,38200
0.4212,0.1108,0.026706399999999998,0.0366474,38300
0.3452,0.0642,0.065236,0.0369332,38400
0.2929,0.1372,0.0604952,0.037168799999999995,38500
0.3759,0.1927,0.020068600000000002,0.0369978,38600
0.4218,0.2564,0.0380838,0.0370088,38700
0.5289,0.0527,0.056801800000000006,0.0372066,38800
0.3617,0.1187,0.0186445,0.037021000000000005,38900
0.3805,0.1329,0.04007240000000001,0.037051600000000004,39000
0.2307,0.074,0.0331054,0.0370122,39100
0.585,0.0511,0.06338880000000001,0.0372758,39200
0.4479,0.0414,0.0663488,0.037566600000000006,39300
1.0052,0.0703,0.10636400000000001,0.03825460000000001,39400
0.8221,0.0766,0.0827302,0.0386994,39500
0.3687,0.058,0.044765400000000004,0.03876,39600
0.2215,0.1736,0.008103619999999999,0.038453400000000006,39700
0.2584,0.1605,0.016202539999999998,0.03823100000000001,39800
0.7489,0.4225,0.030281199999999998,0.0381514,39900
0.7623,0.0583,0.0841494,0.03861140000000001,40000
0.8851,0.1281,0.05019480000000001,0.03872720000000001,40100
0.5382,0.3904,0.020864000000000004,0.0385486,40200
0.1887,0.1962,0.05556720000000001,0.038718800000000005,40300
0.1458,0.0655,0.020399600000000004,0.0385356,40400
0.2932,0.0567,0.05491700000000001,0.0386994,40500
0.3661,0.0505,0.0483428,0.038795800000000005,40600
0.6515,0.0412,0.0847302,0.039255200000000004,40700
0.34,0.198,0.06789680000000001,0.03954160000000001,40800
0.4075,0.0572,0.0888022,0.0400342,40900
0.3652,0.0903,0.0352288,0.0399862,41000
0.2844,0.1442,0.014983620000000001,0.0397362,41100
0.1427,0.0645,0.0289344,0.0396282,41200
0.3878,0.2407,0.015548880000000001,0.0393874,41300
0.75,0.0613,0.0703088,0.0396966,41400
0.2331,0.2148,0.013473580000000002,0.0394344,41500
0.3039,0.0504,0.0432244,0.039472200000000006,41600
0.5836,0.2229,0.0320096,0.039397600000000005,41700
0.2454,0.0852,0.019129780000000002,0.03919500000000001,41800
0.2177,0.1203,0.01739016,0.038976800000000006,41900
0.2502,0.0447,0.036170600000000004,0.038948800000000006,42000
0.3937,0.6103,0.00616622,0.03862100000000001,42100
0.2284,0.1138,0.033425800000000006,0.038569000000000006,42200
0.4223,0.1048,0.035296600000000004,0.038536400000000005,42300
0.4022,0.0374,0.08473080000000001,0.038998200000000004,42400
0.3612,0.0609,0.0371496,0.0389798,42500
0.4127,0.077,0.04860020000000001,0.039076,42600
0.3209,0.1273,0.019404400000000002,0.0388792,42700
0.7838,0.1146,0.0415438,0.038905800000000004,42800
1.4786,0.1267,0.0630898,0.0391478,42900
1.0673,0.0677,0.10490380000000002,0.039805200000000006,43000
0.6522,0.3362,0.041895400000000006,0.039826200000000006,43100
0.1427,0.0752,0.038447600000000005,0.0398124,43200
1.0562,0.0691,0.101853,0.040432800000000005,43300
0.1181,0.0676,0.011564600000000001,0.0401442,43400
0.3114,0.0634,0.03931300000000001,0.040135800000000006,43500
0.2641,0.2095,0.014937480000000001,0.039883800000000004,43600
0.45,0.0487,0.060790800000000006,0.04009300000000001,43700
0.4231,0.0611,0.0496496,0.040188400000000006,43800
0.5437,0.7778,0.025398,0.0400406,43900
1.683,0.0739,0.15741139999999998,0.041214200000000006,44000
0.2644,0.2178,0.01168934,0.040919000000000004,44100
0.5776,0.0601,0.0649408,0.04115920000000001,44200
0.4385,0.4836,0.014828260000000003,0.040896,44300
0.4678,0.0629,0.052676200000000006,0.04101380000000001,44400
0.4992,0.091,0.03640120000000001,0.0409676,44500
0.8401,0.07,0.0774176,0.041332200000000006,44600
0.513,0.298,0.0170353,0.0410892,44700
0.3309,0.0492,0.0433472,0.041111800000000004,44800
0.1803,0.1408,0.032504200000000004,0.041025599999999995,44900
0.4808,0.1142,0.0373722,0.0409892,45000
0.5089,0.1677,0.06561860000000001,0.041235400000000005,45100
0.2197,0.0492,0.046840200000000005,0.041291400000000006,45200
0.1271,0.034,0.0392372,0.041271,45300
0.4308,0.1206,0.0252946,0.0411112,45400
0.2144,0.1975,0.019104700000000002,0.040891000000000004,45500
0.3499,0.0578,0.046630000000000005,0.0409484,45600
0.3685,0.0525,0.04796500000000001,0.0410186,45700
0.5815,0.0571,0.058958800000000006,0.041198000000000005,45800
0.3398,0.2537,0.01348336,0.04092080000000001,45900
0.3511,0.0558,0.0424746,0.040936400000000005,46000
0.3322,0.086,0.052955,0.041056600000000006,46100
0.2286,0.1595,0.0335086,0.0409812,46200
0.4384,0.045,0.05739340000000001,0.04114520000000001,46300
0.3126,0.0892,0.0319944,0.0410538,46400
0.4133,0.0471,0.0805482,0.0414486,46500
0.6714,0.4192,0.00970202,0.04113120000000001,46600
0.3208,0.0942,0.048942000000000006,0.04120940000000001,46700
0.3611,0.7768,0.01312072,0.040928400000000004,46800
0.4682,0.1307,0.0238732,0.04075800000000001,46900
0.2464,0.1722,0.024969200000000004,0.040600000000000004,47000
1.2451,0.1753,0.06157480000000001,0.04080980000000001,47100
0.4254,0.0819,0.0613578,0.0410152,47200
0.4836,0.0622,0.0493398,0.04109840000000001,47300
0.231,0.11,0.0158185,0.0408456,47400
0.2697,0.1847,0.01627592,0.040600000000000004,47500
0.2584,0.0842,0.0415708,0.0406098,47600
0.2702,0.1582,0.014462780000000001,0.0403482,47700
0.1186,0.1324,0.0374082,0.04031880000000001,47800
0.1107,0.1584,0.025235600000000004,0.040168,47900
0.3083,0.0625,0.0501034,0.04026740000000001,48000
0.6299,0.1936,0.0312156,0.040176800000000006,48100
0.3684,0.1561,0.027210800000000004,0.040047200000000005,48200
0.4335,0.0813,0.03881880000000001,0.040035,48300
0.0983,0.0701,0.00956788,0.03973020000000001,48400
0.6068,0.0599,0.1203792,0.040536800000000005,48500
0.2715,0.2091,0.0213986,0.040345400000000003,48600
0.3476,0.1089,0.029417600000000002,0.040236,48700
0.2385,0.1287,0.03795660000000001,0.040213200000000004,48800
0.3833,0.0795,0.0291298,0.04010240000000001,48900
0.2491,0.2599,0.046688200000000006,0.0401682,49000
0.3774,0.1495,0.01493686,0.039916,49100
0.2687,0.034,0.0526508,0.04004340000000001,49200
0.3028,0.0471,0.0427092,0.04007,49300
0.2652,0.1686,0.025818200000000003,0.0399274,49400
0.3396,0.1162,0.0253706,0.039782,49500
0.2953,0.1615,0.029937600000000005,0.03968340000000001,49600
0.2518,0.053,0.0519948,0.039806600000000004,49700
0.4923,0.0615,0.0486596,0.039895200000000006,49800
0.2645,0.0435,0.0410362,0.0399066,49900
0.1479,0.106,0.01528602,0.039660400000000005,50000
0.2485,0.0853,0.026696400000000006,0.0395306,50100
0.8969,0.0458,0.1189616,0.04032500000000001,50200
0.2265,0.1216,0.0410894,0.0403326,50300
0.2107,0.1448,0.020940800000000002,0.0401388,50400
0.2003,0.157,0.0257898,0.0399952,50500
0.2575,0.0692,0.0539818,0.040135000000000004,50600
0.1484,0.1074,0.025424800000000004,0.039988,50700
0.14,0.0539,0.0372542,0.039960600000000006,50800
0.0522,0.107,0.0603756,0.0401648,50900
0.4895,0.1816,0.028634,0.040049400000000006,51000
0.7589,0.089,0.09520440000000002,0.040601,51100
0.3378,0.37,0.024187000000000004,0.040437,51200
0.2238,0.3268,0.01957378,0.040228200000000006,51300
0.3742,0.068,0.0391406,0.0402174,51400
0.2176,0.2572,0.026233400000000004,0.0400776,51500
0.1453,0.0952,0.017560660000000002,0.03985240000000001,51600
0.107,0.1433,0.01291476,0.03958300000000001,51700
0.1457,0.1164,0.01627048,0.039349800000000004,51800
0.2265,0.0903,0.033597800000000004,0.039292400000000005,51900
0.2397,0.107,0.0241108,0.0391406,52000
0.2024,0.0937,0.017698600000000002,0.0389262,52100
0.4275,0.106,0.023336,0.038770200000000005,52200
0.3873,0.0628,0.047507600000000004,0.0388576,52300
0.3244,0.1841,0.01849148,0.03865400000000001,52400
0.2212,0.1586,0.011338240000000001,0.03838080000000001,52500
0.5154,0.0845,0.035841000000000005,0.03835540000000001,52600
0.6355,0.215,0.021638400000000002,0.038188200000000005,52700
0.1913,0.0482,0.030747000000000003,0.0381138,52800
0.3302,0.0589,0.0446352,0.038179000000000005,52900
0.6938,0.0676,0.07838980000000001,0.03858120000000001,53000
0.3407,0.0334,0.06439660000000001,0.038839200000000004,53100
0.2138,0.2711,0.019894100000000005,0.038649800000000005,53200
0.4096,0.0471,0.0503094,0.038766400000000006,53300
0.2204,0.0547,0.03615100000000001,0.0387402,53400
0.2899,0.0454,0.05860300000000001,0.0389388,53500
0.409,0.0512,0.05462500000000001,0.0390958,53600
0.183,0.0603,0.036023200000000005,0.039065,53700
0.4262,0.1,0.04979480000000001,0.0391724,53800
0.4512,0.0496,0.0585498,0.039366200000000004,53900
0.2431,0.164,0.033454000000000005,0.03930700000000001,54000
0.383,0.1061,0.0320282,0.039234200000000004,54100
0.2697,0.2128,0.024347200000000003,0.039085400000000006,54200
0.215,0.0788,0.0447592,0.03914200000000001,54300
0.5714,0.0423,0.0777224,0.0395278,54400
0.1798,0.2528,0.030679200000000004,0.039439400000000006,54500
0.2247,0.0754,0.033803400000000004,0.039383,54600
0.3527,0.1097,0.0612666,0.0396018,54700
0.3235,0.0504,0.046479,0.0396706,54800
0.2472,0.1364,0.032105,0.039595000000000005,54900
0.2476,0.2942,0.032310000000000005,0.0395222,55000
0.1884,0.1001,0.022707400000000003,0.039354,55100
0.2197,0.3296,0.020922800000000002,0.039169600000000006,55200
0.2664,0.2339,0.020698,0.038985000000000006,55300
0.148,0.1312,0.020053200000000004,0.038795600000000006,55400
0.4994,0.0655,0.062915,0.0390368,55500
0.2544,0.0662,0.034827800000000006,0.038994799999999996,55600
0.1431,0.0585,0.03599960000000001,0.0389648,55700
0.3703,0.1401,0.047624400000000004,0.03905140000000001,55800
0.1057,0.0772,0.0446564,0.0391074,55900
0.3249,0.1062,0.032044,0.0390368,56000
0.1601,0.0394,0.0661562,0.039308,56100
0.3391,0.0578,0.038394000000000005,0.0392988,56200
0.1712,0.0617,0.0345622,0.0392514,56300
0.1915,0.0781,0.0611748,0.0394708,56400
0.2576,0.0528,0.0330464,0.0394064,56500
0.4168,0.1115,0.0269658,0.039282,56600
0.4499,0.1511,0.04913920000000001,0.03938060000000001,56700
0.4039,0.0781,0.038456800000000006,0.0393714,56800
0.2012,0.0791,0.0335816,0.039313600000000004,56900
0.1533,0.0437,0.054398400000000006,0.039464400000000004,57000
0.4307,0.1695,0.028836,0.039358000000000004,57100
0.94,0.0609,0.09620980000000001,0.039926600000000007,57200
0.3587,0.1041,0.065118,0.04017860000000001,57300
0.3003,0.0398,0.0631358,0.040408,57400
0.4197,0.0422,0.082817,0.040832200000000006,57500
0.8178,0.0837,0.0717658,0.0411416,57600
0.4426,0.0752,0.0312106,0.0410422,57700
0.4996,0.0643,0.06695480000000001,0.0413014,57800
0.8536,0.1166,0.05002340000000001,0.0413886,57900
0.4213,0.1411,0.0417874,0.0413926,58000
0.4834,0.122,0.0242198,0.0412208,58100
0.2928,0.1945,0.0340442,0.041149000000000005,58200
0.2771,0.297,0.06979040000000002,0.041435400000000004,58300
0.1719,0.2142,0.028542800000000004,0.041306600000000006,58400
0.1577,0.0408,0.04466980000000001,0.04134020000000001,58500
0.1423,0.075,0.038228200000000004,0.041309,58600
0.6778,0.202,0.06742920000000001,0.0415702,58700
0.3895,0.045,0.0778988,0.0419336,58800
0.226,0.0499,0.0334432,0.0418486,58900
0.2522,0.0396,0.04711800000000001,0.041901400000000005,59000
0.0988,0.0677,0.044086,0.04192320000000001,59100
0.3574,0.0825,0.0866672,0.04237060000000001,59200
0.3718,0.4568,0.0390278,0.042337200000000005,59300
0.659,0.1248,0.0481172,0.04239500000000001,59400
0.6028,0.1327,0.0556902,0.042528,59500
0.5073,0.0537,0.05546020000000001,0.042657200000000006,59600
0.3859,0.0475,0.05352440000000001,0.042766,59700
0.2683,0.0538,0.04262080000000001,0.04276440000000001,59800
0.1763,0.1147,0.040033200000000005,0.0427372,59900
0.1347,0.1745,0.01454238,0.0424552,60000
0.2004,0.0622,0.041440000000000005,0.042445000000000004,60100
0.2604,0.129,0.0221702,0.042242400000000006,60200
0.3282,0.0929,0.034972,0.0421696,60300
0.2974,0.0657,0.035086,0.0420988,60400
0.3949,0.0657,0.053979400000000004,0.0422176,60500
0.2107,0.0537,0.046563400000000005,0.04226100000000001,60600
0.158,0.0715,0.020281800000000003,0.04204120000000001,60700
0.1933,0.0618,0.059062,0.0422114,60800
0.3771,0.1003,0.07321480000000001,0.0425214,60900
0.2537,0.0553,0.046486,0.0425612,61000
0.2312,0.0464,0.080541,0.04294100000000001,61100
0.2336,0.1183,0.044364,0.0429552,61200
0.2906,0.0425,0.049806600000000006,0.0430236,61300
0.2613,0.0882,0.05763580000000001,0.04316980000000001,61400
0.125,0.1877,0.027222000000000003,0.043010400000000004,61500
0.622,0.1063,0.05912339999999999,0.0431714,61600
0.3372,0.1394,0.01966248,0.042936400000000007,61700
0.4171,0.1107,0.052767600000000005,0.043034600000000006,61800
0.3085,0.0828,0.032339799999999995,0.0429278,61900
0.8069,0.1843,0.025598,0.0427544,62000
0.6878,0.0752,0.08052480000000001,0.0431322,62100
0.4153,0.0939,0.037568199999999996,0.0430764,62200
0.4039,0.0769,0.0536586,0.04318240000000001,62300
0.4398,0.1928,0.0423854,0.0431744,62400
0.4559,0.0749,0.038753,0.04313020000000001,62500
0.3279,0.0723,0.06511520000000001,0.04335,62600
0.3497,0.1047,0.020506800000000002,0.04312160000000001,62700
0.1177,0.0845,0.0333264,0.0430236,62800
0.2406,0.0507,0.0531756,0.0431252,62900
0.2454,0.1265,0.0277038,0.042971,63000
0.401,0.1157,0.055023600000000006,0.0430914,63100
0.3857,0.0651,0.0685182,0.0433458,63200
0.818,0.1296,0.07991740000000001,0.043711400000000004,63300
0.4729,0.1121,0.0560408,0.04383480000000001,63400
0.2197,0.2153,0.0201128,0.04359760000000001,63500
0.5291,0.0987,0.063807,0.0437996,63600
0.2299,0.2208,0.037145000000000004,0.043733,63700
0.5067,0.1416,0.030098800000000005,0.043596800000000005,63800
0.2537,0.0559,0.0594616,0.0437554,63900
0.3236,0.0711,0.042650600000000004,0.0437444,64000
0.429,0.0579,0.0658836,0.043965800000000006,64100
0.435,0.1095,0.0465004,0.043991,64200
0.2724,0.038,0.0480522,0.044031600000000004,64300
0.1609,0.0506,0.049186400000000005,0.0440832,64400
0.2095,0.1183,0.037506000000000005,0.044017400000000005,64500
0.4521,0.0629,0.05075500000000001,0.04408480000000001,64600
0.7291,0.4753,0.049522800000000006,0.0441392,64700
0.3635,0.075,0.036692,0.0440648,64800
0.2614,0.0375,0.050361,0.0441276,64900
0.2033,0.1632,0.020658000000000003,0.04389300000000001,65000
0.6089,0.0439,0.081103,0.044265,65100
0.2431,0.0652,0.031391999999999996,0.044136400000000006,65200
0.7368,0.0545,0.12338940000000001,0.044928800000000005,65300
0.3712,0.0404,0.0555738,0.0450354,65400
0.3143,0.1353,0.01772108,0.0447622,65500
0.5129,0.1186,0.026749000000000002,0.044582000000000004,65600
0.1411,0.0583,0.0316274,0.0444526,65700
0.2164,0.0547,0.0331384,0.0443394,65800
0.2591,0.048,0.0342316,0.044238400000000004,65900
0.4578,0.0555,0.0580676,0.04437660000000001,66000
0.525,0.0985,0.06321700000000001,0.044565,66100
0.5915,0.0661,0.11890479999999999,0.0453084,66200
0.4807,0.104,0.050796,0.0453632,66300
0.1867,0.078,0.05150860000000001,0.0454248,66400
0.5129,0.1043,0.0282012,0.045252600000000004,66500
0.2551,0.2657,0.0496748,0.0452968,66600
0.6141,0.1525,0.029703800000000002,0.0451408,66700
0.1187,0.1014,0.0527476,0.0452168,66800
0.4059,0.0424,0.0667438,0.045432200000000006,66900
0.6011,0.0607,0.09678640000000001,0.0459456,67000
0.3808,0.1987,0.026401200000000003,0.045750200000000005,67100
0.2932,0.0671,0.0445662,0.045738400000000005,67200
0.2473,0.2069,0.01122008,0.0453932,67300
0.1557,0.1392,0.01642712,0.0451036,67400
0.3084,0.0821,0.025787,0.04491040000000001,67500
0.3152,0.0368,0.0546804,0.045008000000000006,67600
0.4541,0.1149,0.027322800000000005,0.04483120000000001,67700
0.5756,0.1649,0.0315036,0.044698,67800
0.2317,0.0792,0.08537260000000002,0.0451048,67900
0.2373,0.1065,0.01761432,0.0448298,68000
0.1907,0.0616,0.021281400000000006,0.044594400000000006,68100
0.3171,0.0397,0.060286200000000005,0.0447512,68200
0.6616,0.0684,0.0628362,0.04493200000000001,68300
0.496,0.1137,0.0272916,0.044755600000000006,68400
0.523,0.1282,0.054229200000000005,0.044850400000000006,68500
0.1727,0.0402,0.0354724,0.04475660000000001,68600
0.2446,0.0866,0.026737800000000003,0.0445764,68700
0.4684,0.0985,0.0483712,0.044614400000000005,68800
0.3346,0.0869,0.029120600000000003,0.04445940000000001,68900
0.2511,0.0469,0.0413216,0.044428,69000
0.3273,0.045,0.0679814,0.044663600000000005,69100
0.3232,0.039,0.084222,0.0450592,69200
0.2535,0.1422,0.0626858,0.0452354,69300
0.4294,0.0958,0.0481026,0.045264200000000004,69400
0.3572,0.0607,0.07926120000000002,0.045604200000000004,69500
0.2066,0.0429,0.04638420000000001,0.04561200000000001,69600
0.3097,0.0693,0.029918,0.045455,69700
0.4035,0.0981,0.04088580000000001,0.045409200000000004,69800
0.299,0.0891,0.0195588,0.0451508,69900
0.1538,0.0517,0.039749400000000004,0.045096800000000006,70000
0.281,0.15,0.0275208,0.044921,70100
0.4516,0.0673,0.044997800000000004,0.044921800000000005,70200
0.3714,0.1158,0.037980400000000004,0.04485240000000001,70300
0.2171,0.17,0.0264558,0.0446684,70400
0.2487,0.1204,0.017143560000000002,0.0443932,70500
0.2738,0.1745,0.026051600000000005,0.04420980000000001,70600
0.1796,0.1372,0.0415952,0.0441836,70700
0.1734,0.1073,0.0205918,0.0439476,70800
1.573,0.1652,0.07641300000000001,0.0442724,70900
0.3314,0.0596,0.0547648,0.044377200000000006,71000
0.156,0.0985,0.0280082,0.044213600000000006,71100
0.1953,0.082,0.037274400000000006,0.0441442,71200
0.378,0.0463,0.0589174,0.044292000000000005,71300
0.696,0.1932,0.1250748,0.0450998,71400
0.2716,0.1287,0.027215800000000002,0.044920800000000004,71500
0.2735,0.0487,0.0388406,0.044860000000000004,71600
0.1188,0.074,0.035081400000000006,0.04476240000000001,71700
0.3289,0.1014,0.0243112,0.04455780000000001,71800
0.5837,0.2263,0.04058440000000001,0.044518,71900
0.4433,0.0682,0.05381160000000001,0.044611000000000005,72000
0.7171,0.0498,0.1251412,0.0454164,72100
0.3109,0.0696,0.03273,0.04528940000000001,72200
0.5891,0.0627,0.059001000000000005,0.045426600000000004,72300
0.1846,0.1689,0.01543656,0.04512660000000001,72400
0.5238,0.074,0.05440820000000001,0.0452194,72500
0.1853,0.0965,0.0237412,0.045004600000000006,72600
0.2014,0.0702,0.043337600000000004,0.044988,72700
0.2746,0.1011,0.021291000000000004,0.044751,72800
0.2924,0.1748,0.0245338,0.0445488,72900
0.3887,0.0634,0.0460778,0.0445642,73000
0.3651,0.1367,0.037828400000000005,0.0444968,73100
0.2878,0.0604,0.03873120000000001,0.044439200000000005,73200
0.1493,0.2245,0.01097292,0.0441044,73300
0.4334,0.0432,0.0683048,0.04434640000000001,73400
0.3094,0.0363,0.0629328,0.04453240000000001,73500
0.389,0.1309,0.019338220000000003,0.044280400000000004,73600
0.255,0.086,0.0295948,0.0441336,73700
0.4237,0.1795,0.029274800000000004,0.043985,73800
0.1073,0.0883,0.0818278,0.0443634,73900
0.3654,0.04,0.05085240000000001,0.0444282,74000
0.559,0.1215,0.034436600000000005,0.044328400000000004,74100
0.4232,0.1734,0.03565100000000001,0.0442416,74200
0.5322,0.0503,0.06696420000000002,0.0444688,74300
0.2487,0.1192,0.029918200000000002,0.044323400000000006,74400
0.4853,0.0413,0.059595,0.044476,74500
0.4847,0.1146,0.035184,0.044383200000000005,74600
0.6367,0.362,0.1243172,0.045182400000000005,74700
0.2559,0.0977,0.023418,0.0449648,74800
0.3879,0.0745,0.04494780000000001,0.0449646,74900
0.1785,0.0801,0.026749600000000002,0.044782600000000006,75000
0.576,0.0498,0.08253440000000001,0.045160000000000006,75100
0.3317,0.1899,0.020458200000000003,0.044913,75200
0.3071,0.1419,0.020960000000000003,0.0446734,75300
0.7281,0.0485,0.0856828,0.0450836,75400
0.2767,0.0476,0.0335132,0.0449678,75500
0.2981,0.1655,0.018151940000000002,0.0446996,75600
0.5206,0.0924,0.040550800000000005,0.04465820000000001,75700
0.3419,0.0721,0.028472000000000004,0.044496400000000005,75800
0.351,0.2161,0.0371752,0.0444232,75900
0.4252,0.3029,0.025517800000000004,0.044234,76000
0.3782,0.1207,0.019170740000000002,0.043983400000000006,76100
0.237,0.3095,0.0211818,0.0437554,76200
0.3599,0.1163,0.10041100000000001,0.04432200000000001,76300
0.2821,0.0648,0.0462472,0.044341200000000004,76400
0.4807,0.1311,0.03757180000000001,0.0442736,76500
0.3595,0.0687,0.048285600000000005,0.04431360000000001,76600
0.2172,0.0607,0.0330984,0.04420160000000001,76700
0.5656,0.0897,0.0515044,0.044274600000000004,76800
0.3306,0.0959,0.042713400000000006,0.04425900000000001,76900
0.1921,0.1069,0.0392902,0.044209200000000004,77000
0.8672,0.1123,0.048663,0.0442538,77100
0.5559,0.1365,0.040332200000000006,0.0442146,77200
0.2751,0.1661,0.01976618,0.04397,77300
0.4121,0.0391,0.060731400000000005,0.044137800000000005,77400
0.4248,0.2682,0.009510300000000001,0.04379140000000001,77500
0.3394,0.0461,0.0605374,0.0439588,77600
0.3598,0.1144,0.0270698,0.04379,77700
0.2008,0.0745,0.036396200000000004,0.043716000000000005,77800
0.1809,0.0818,0.0230446,0.043509400000000004,77900
0.7509,0.0656,0.1344844,0.0444192,78000
0.3617,0.0507,0.07180960000000002,0.044693000000000004,78100
0.2794,0.2051,0.015480920000000002,0.0444008,78200
0.6304,0.0501,0.10330679999999999,0.04499,78300
0.8631,0.0469,0.1292706,0.04583280000000001,78400
0.1428,0.0466,0.08912720000000002,0.046265600000000004,78500
0.2762,0.0777,0.05797940000000001,0.0463828,78600
0.3868,0.0438,0.0644416,0.046563400000000005,78700
0.626,0.0855,0.08394560000000001,0.0469372,78800
0.1566,0.0258,0.0473212,0.04694100000000001,78900
0.6454,0.0831,0.049828800000000006,0.046970000000000005,79000
0.4148,0.0877,0.04916320000000001,0.0469918,79100
0.5048,0.0757,0.047041200000000005,0.04699240000000001,79200
0.154,0.0754,0.0486132,0.047008600000000005,79300
0.2083,0.1048,0.0350282,0.04688880000000001,79400
0.232,0.0693,0.032698200000000004,0.046746800000000005,79500
0.285,0.0746,0.057052000000000005,0.04685,79600
0.3111,0.1216,0.022432600000000004,0.0466058,79700
0.2586,0.0733,0.0211358,0.046351,79800
0.8164,0.0953,0.07079680000000001,0.0465956,79900
0.4871,0.0939,0.060204400000000005,0.046731600000000005,80000
0.5107,0.1667,0.021521600000000002,0.0464796,80100
0.4344,0.0729,0.052774800000000004,0.046542400000000005,80200
0.3817,0.0791,0.05746860000000001,0.04665180000000001,80300
0.3086,0.2437,0.0807272,0.04699240000000001,80400
0.1569,0.0928,0.07466740000000001,0.047269200000000004,80500
0.5882,0.0967,0.05045080000000001,0.04730100000000001,80600
0.2991,0.0745,0.038832000000000005,0.047216400000000006,80700
0.7255,0.2297,0.06394860000000001,0.047383600000000005,80800
0.3172,0.1456,0.0602536,0.0475124,80900
0.382,0.0771,0.054283200000000004,0.047580000000000004,81000
0.359,0.4114,0.024094200000000003,0.047345200000000004,81100
0.7448,0.0952,0.06185080000000001,0.04749020000000001,81200
0.5565,0.1962,0.025117600000000004,0.0472666,81300
0.3816,0.0544,0.08765040000000002,0.0476704,81400
0.2449,0.0707,0.029436600000000004,0.047488,81500
0.3419,0.0947,0.031278,0.04732600000000001,81600
0.2261,0.2415,0.00892764,0.046942000000000005,81700
0.4263,0.0488,0.0543758,0.0470164,81800
0.4424,0.1463,0.0618722,0.04716480000000001,81900
1.8838,0.048,0.20427400000000004,0.048736,82000
0.4741,0.0526,0.05593200000000001,0.048808000000000004,82100
0.13,0.0983,0.03438600000000001,0.04866380000000001,82200
0.4122,0.0669,0.041741400000000005,0.0485944,82300
0.5781,0.0856,0.050635,0.04861480000000001,82400
0.2723,0.2176,0.01138194,0.048242600000000004,82500
0.2794,0.0574,0.027027400000000004,0.0480304,82600
0.1606,0.0462,0.0315628,0.04786580000000001,82700
0.3538,0.0936,0.022911600000000004,0.0476162,82800
0.5283,0.0659,0.0728202,0.04786820000000001,82900
0.2858,0.2255,0.0260534,0.04765,83000
0.4084,0.0412,0.05938340000000001,0.04776740000000001,83100
0.5917,0.0491,0.0909468,0.0481992,83200
0.3448,0.085,0.05713020000000001,0.04828860000000001,83300
0.501,0.0956,0.0414552,0.048220200000000005,83400
0.806,0.1297,0.0380894,0.0481188,83500
0.3938,0.0413,0.05776320000000001,0.048215400000000005,83600
0.2086,0.0668,0.041361400000000006,0.048146800000000003,83700
0.1776,0.2719,0.031702400000000006,0.0479824,83800
0.1121,0.1618,0.014190939999999999,0.0476444,83900
0.4511,0.0481,0.07531340000000002,0.0479212,84000
0.9261,0.0981,0.0655478,0.048097400000000005,84100
0.0847,0.1039,0.027509400000000003,0.0478916,84200
0.2043,0.1371,0.03426200000000001,0.047755200000000005,84300
0.153,0.0623,0.033477400000000004,0.0476124,84400
0.32,0.1569,0.07252960000000001,0.047861600000000004,84500
0.3646,0.0622,0.05765520000000001,0.047959600000000005,84600
0.7184,0.1311,0.06774519999999999,0.04815740000000001,84700
0.276,0.0811,0.0306974,0.0479828,84800
0.1559,0.1543,0.09800520000000001,0.048483,84900
0.4308,0.0614,0.096777,0.04896600000000001,85000
0.48,0.0863,0.04604180000000001,0.0489368,85100
0.4817,0.1275,0.0507586,0.048955,85200
0.2577,0.1808,0.0632992,0.0490984,85300
0.3814,0.0641,0.04511180000000001,0.04905860000000001,85400
0.5978,0.0768,0.059459200000000004,0.0491626,85500
0.2609,0.0637,0.029567200000000002,0.0489666,85600
0.5865,0.0316,0.0969054,0.049446000000000004,85700
0.2222,0.0646,0.060672000000000004,0.049558200000000004,85800
0.5518,0.0735,0.054294600000000005,0.04960560000000001,85900
0.2812,0.086,0.0235842,0.049345400000000005,86000
0.2924,0.0502,0.038311000000000005,0.049235,86100
0.2949,0.0877,0.046230200000000006,0.049205,86200
0.3717,0.1682,0.0287858,0.049000800000000004,86300
0.25,0.0985,0.049235799999999996,0.049003200000000004,86400
0.4321,0.1838,0.03810840000000001,0.0488942,86500
0.2919,0.065,0.0648582,0.04905380000000001,86600
0.3767,0.0891,0.04166500000000001,0.048979999999999996,86700
0.4391,0.0598,0.0423704,0.04891380000000001,86800
0.2693,0.1045,0.0284178,0.048709,86900
0.2345,0.0428,0.0613574,0.0488354,87000
0.6444,0.0464,0.11496640000000001,0.0494966,87100
0.3363,0.0805,0.06229480000000001,0.049624600000000005,87200
0.2706,0.0389,0.1639478,0.05076800000000001,87300
0.3257,0.0823,0.040694400000000006,0.0506672,87400
0.4047,0.0637,0.0475948,0.050636400000000005,87500
0.4263,0.1894,0.020251200000000004,0.050332600000000005,87600
0.291,0.2034,0.033746000000000005,0.050166800000000004,87700
0.4839,0.0336,0.09218340000000001,0.05058700000000001,87800
0.3362,0.0691,0.054546399999999995,0.050626399999999995,87900
0.4122,0.1518,0.03442340000000001,0.0504644,88000
0.3811,0.2328,0.0257174,0.050217000000000005,88100
0.1753,0.1404,0.0172909,0.0498878,88200
0.2739,0.2019,0.0228404,0.0496172,88300
0.2939,0.2464,0.0262698,0.049383800000000005,88400
1.1609,0.0422,0.145963,0.05034960000000001,88500
0.3127,0.1147,0.0228304,0.0500744,88600
0.261,0.0992,0.024932600000000003,0.049823000000000006,88700
0.1809,0.0599,0.021615400000000003,0.049540799999999996,88800
1.1154,0.0451,0.16771080000000002,0.0507226,88900
0.3412,0.0489,0.0442888,0.0506582,89000
0.3996,0.3531,0.023621600000000003,0.05038780000000001,89100
0.8559,0.0437,0.1400674,0.05128460000000001,89200
0.4574,0.1145,0.04523060000000001,0.05122420000000001,89300
0.1666,0.0687,0.061356400000000005,0.0513254,89400
0.5105,0.1452,0.039204600000000006,0.051204200000000005,89500
0.6946,0.0512,0.0731118,0.0514234,89600
0.4378,0.1121,0.0323752,0.0512328,89700
0.3574,0.1367,0.037162799999999996,0.051092200000000004,89800
0.1751,0.2191,0.0276922,0.0508582,89900
0.3546,0.1664,0.028626600000000002,0.05063580000000001,90000
0.2164,0.146,0.038118400000000004,0.050510599999999996,90100
0.3278,0.0927,0.041574400000000004,0.0504212,90200
0.3434,0.1018,0.038871800000000005,0.050305800000000005,90300
0.4498,0.0336,0.0782224,0.050585000000000005,90400
0.2264,0.0526,0.0341314,0.050420400000000004,90500
0.3781,0.0606,0.065764,0.0505738,90600
0.7173,0.1298,0.0720208,0.050788400000000004,90700
0.3041,0.0495,0.050397000000000004,0.0507844,90800
0.3898,0.0813,0.0603356,0.05088000000000001,90900
0.3307,0.0646,0.05440400000000001,0.05091520000000001,91000
0.3719,0.0815,0.0370654,0.050776600000000005,91100
0.5133,0.0496,0.08933400000000001,0.051162200000000005,91200
0.8489,0.1147,0.08433580000000002,0.051494,91300
0.338,0.0712,0.027631000000000003,0.051255400000000007,91400
0.5187,0.0592,0.128989,0.05203260000000001,91500
0.531,0.0536,0.0705622,0.052218000000000014,91600
0.3727,0.1044,0.031192000000000004,0.05200780000000001,91700
0.2707,0.0517,0.0645268,0.05213300000000001,91800
0.3833,0.0625,0.045994200000000006,0.052071599999999996,91900
0.3421,0.0615,0.0579848,0.052130600000000006,92000
0.4742,0.0409,0.0806786,0.0524162,92100
0.3889,0.1109,0.05440820000000001,0.05243600000000001,92200
0.486,0.0469,0.0562198,0.052474,92300
0.7021,0.05,0.10889040000000001,0.053038,92400
0.2859,0.0692,0.035051000000000006,0.0528582,92500
0.2712,0.3315,0.019310680000000004,0.05252280000000001,92600
0.2193,0.1018,0.0259304,0.052256800000000006,92700
0.562,0.102,0.0579822,0.052314000000000006,92800
0.3055,0.0583,0.0364972,0.0521558,92900
0.3565,0.0458,0.0574244,0.052208599999999994,93000
0.3325,0.1028,0.045011800000000005,0.052136600000000005,93100
0.0633,0.046,0.027822000000000003,0.051893400000000006,93200
0.3713,0.1061,0.041621000000000005,0.051790800000000005,93300
0.3561,0.332,0.056623400000000004,0.051839,93400
0.5451,0.093,0.037783800000000006,0.0516986,93500
0.4555,0.1568,0.023964,0.0514212,93600
0.2901,0.1039,0.0208564,0.05111560000000001,93700
0.3292,0.0684,0.03558080000000001,0.050960200000000004,93800
0.2505,0.1072,0.049933200000000004,0.05095000000000001,93900
0.4191,0.1317,0.025236000000000005,0.05069280000000001,94000
0.3894,0.0435,0.0690486,0.0508764,94100
0.1738,0.0575,0.028632800000000003,0.050654000000000005,94200
0.4979,0.0623,0.06023880000000001,0.050749800000000005,94300
0.546,0.0717,0.0514104,0.05075640000000001,94400
0.2691,0.0784,0.032945,0.05057820000000001,94500
0.1622,0.2038,0.05034000000000001,0.050575800000000004,94600
0.6236,0.0609,0.0750288,0.0508204,94700
0.5628,0.1219,0.0409006,0.0507212,94800
0.2346,0.0676,0.04754320000000001,0.050689399999999996,94900
0.6585,0.1363,0.0715342,0.05089779999999999,95000
0.6347,0.1222,0.0614884,0.0510038,95100
0.3232,0.0511,0.042957600000000006,0.0509234,95200
0.2458,0.0609,0.066876,0.0510828,95300
0.2979,0.1137,0.016091940000000002,0.050733,95400
0.8656,0.0828,0.0739472,0.05096500000000001,95500
0.2201,0.0346,0.041278800000000004,0.05086820000000001,95600
0.2041,0.0721,0.0406934,0.0507664,95700
0.5121,0.1764,0.033051800000000006,0.0505894,95800
0.698,0.1041,0.074052,0.05082400000000001,95900
0.5489,0.2434,0.0239196,0.05055500000000001,96000
0.3836,0.0973,0.029577400000000004,0.05034520000000001,96100
0.3563,0.2852,0.0364208,0.0502058,96200
0.3078,0.0765,0.046204600000000005,0.050165799999999997,96300
0.3924,0.0821,0.0842794,0.050507,96400
0.2932,0.0465,0.0453018,0.050455,96500
0.275,0.1355,0.0744022,0.05069440000000001,96600
0.3079,0.0954,0.021949200000000002,0.05040700000000001,96700
0.389,0.1054,0.0297008,0.0502,96800
0.4344,0.0798,0.046809800000000006,0.050166,96900
0.4443,0.1158,0.04087060000000001,0.050073000000000006,97000
0.5814,0.2201,0.018671220000000002,0.049759000000000005,97100
0.3862,0.0437,0.05041720000000001,0.0497656,97200
0.3262,0.0516,0.0535616,0.0498036,97300
0.4138,0.0404,0.05455800000000001,0.049851200000000005,97400
0.5101,0.097,0.045093600000000005,0.0498036,97500
0.4266,0.2456,0.020206800000000004,0.0495076,97600
0.1526,0.1306,0.0225668,0.0492382,97700
0.5315,0.0446,0.0660216,0.049406000000000005,97800
0.2773,0.0523,0.0887942,0.049800000000000004,97900
0.223,0.143,0.019404,0.049496000000000005,98000
0.8055,0.0931,0.051236800000000006,0.0495134,98100
0.3823,0.0832,0.05768020000000001,0.049595,98200
0.2596,0.0779,0.0296668,0.049395800000000004,98300
0.3103,0.1083,0.027550400000000003,0.049177200000000004,98400
0.1942,0.2862,0.027188000000000004,0.048957400000000005,98500
0.4515,0.0792,0.05927,0.04906060000000001,98600
0.206,0.0874,0.030518800000000002,0.04887520000000001,98700
0.1929,0.1562,0.0233004,0.04861940000000001,98800
0.1947,0.0418,0.06209200000000001,0.048754,98900
0.1733,0.1337,0.012861700000000002,0.048395200000000006,99000
0.4024,0.0899,0.0408942,0.04832020000000001,99100
0.4655,0.0599,0.15147680000000002,0.0493518,99200
0.6345,0.1187,0.038733,0.04924560000000001,99300
0.2791,0.1592,0.027793,0.049031000000000005,99400
0.3767,0.2843,0.016229800000000003,0.048703,99500
0.2778,0.0631,0.0353694,0.048569600000000004,99600
0.1408,0.0396,0.03930720000000001,0.048477,99700
0.2588,0.2151,0.0435788,0.048428,99800
0.4799,0.1567,0.017623080000000003,0.048119999999999996,99900
0.1684,0.0815,0.048681800000000004,0.048125600000000004,100000
0.6967,0.2254,0.0534326,0.04817860000000001,100100
0.2754,0.0949,0.01948634,0.04789180000000001,100200
0.2855,0.0493,0.03387060000000001,0.047751600000000005,100300
0.3444,0.075,0.030159400000000003,0.0475756,100400
0.2475,0.0559,0.044365600000000005,0.0475436,100500
0.6722,0.0689,0.0770132,0.047838200000000004,100600
0.3417,0.1197,0.022568200000000004,0.047585600000000006,100700
0.7674,0.0967,0.0762948,0.0478726,100800
0.3246,0.0475,0.04188940000000001,0.04781280000000001,100900
0.2169,0.584,0.01227834,0.047457400000000004,101000
0.4395,0.1271,0.0212194,0.04719500000000001,101100
0.2347,0.0617,0.0376774,0.047099800000000004,101200
0.4712,0.0503,0.07325340000000001,0.047361400000000005,101300
0.5359,0.2442,0.021292000000000005,0.0471008,101400
0.3477,0.0754,0.042851799999999995,0.0470582,101500
0.5833,0.1098,0.052407800000000004,0.04711180000000001,101600
0.3227,0.094,0.03509400000000001,0.0469916,101700
0.6291,0.0776,0.0524354,0.047046000000000004,101800
0.4773,0.0983,0.035890200000000004,0.0469344,101900
0.1919,0.1307,0.0216982,0.046682,102000
0.8779,0.1117,0.045683600000000005,0.0466722,102100
0.4542,0.0744,0.04001420000000001,0.046605600000000004,102200
0.232,0.069,0.034885,0.046488400000000006,102300
0.6886,0.078,0.05627620000000001,0.0465862,102400
0.4011,0.0593,0.0452964,0.0465734,102500
0.3934,0.0626,0.0521288,0.0466288,102600
1.0088,0.0871,0.0737608,0.0469002,102700
0.3104,0.0699,0.0378174,0.0468094,102800
0.1631,0.1343,0.038910600000000004,0.046730400000000005,102900
0.1927,0.1934,0.024056400000000002,0.046503600000000006,103000
0.3545,0.1827,0.0271868,0.0463104,103100
0.1621,0.0895,0.038673400000000004,0.046234000000000004,103200
0.4907,0.0578,0.05657800000000001,0.04633760000000001,103300
0.2973,0.0747,0.036132,0.0462354,103400
0.4757,0.0699,0.0411404,0.046184600000000006,103500
0.3136,0.1469,0.042262600000000004,0.0461454,103600
0.3967,0.1222,0.04756300000000001,0.0461594,103700
0.1708,0.0728,0.0283172,0.04598100000000001,103800
0.7419,0.0391,0.1304538,0.0468258,103900
0.2323,0.0316,0.05212440000000001,0.0468788,104000
0.3456,0.0604,0.0751176,0.04716120000000001,104100
0.3041,0.048,0.0592756,0.0472824,104200
0.1608,0.0566,0.0345118,0.047154600000000005,104300
0.492,0.2236,0.0479452,0.0471626,104400
0.8717,0.0785,0.06693439999999999,0.047360200000000005,104500
1.1363,0.0707,0.10184520000000002,0.047905,104600
0.5172,0.0917,0.0441946,0.04786800000000001,104700
0.3458,0.0892,0.050012,0.047889400000000006,104800
0.7041,0.0597,0.10721900000000001,0.0484828,104900
0.4087,0.0893,0.030172,0.0482996,105000
0.6677,0.1365,0.0440238,0.0482568,105100
0.3889,0.0592,0.0534618,0.048309,105200
0.3574,0.1026,0.021984000000000004,0.0480456,105300
0.3055,0.0299,0.0716458,0.0482816,105400
0.4004,0.0389,0.0651558,0.048450400000000005,105500
0.2766,0.0666,0.024236000000000004,0.04820820000000001,105600
0.1966,0.1358,0.026145,0.047987600000000005,105700
0.2849,0.0692,0.09907760000000002,0.0484986,105800
0.6221,0.0697,0.061129199999999995,0.0486248,105900
0.2341,0.0671,0.024359000000000006,0.0483822,106000
0.7113,0.0787,0.09045380000000001,0.0488028,106100
0.4111,0.1461,0.0218186,0.04853300000000001,106200
0.5529,0.0552,0.066872,0.0487164,106300
0.3602,0.0374,0.06857400000000001,0.04891500000000001,106400
0.2449,0.1503,0.01661358,0.048592,106500
0.2294,0.1418,0.015423920000000002,0.0482604,106600
0.4277,0.0519,0.04964500000000001,0.0482742,106700
0.3679,0.0638,0.0316312,0.048107800000000006,106800
0.3689,0.0584,0.057364200000000004,0.048200200000000006,106900
0.5957,0.135,0.029115400000000003,0.04800940000000001,107000
0.1685,0.1701,0.0165656,0.047695,107100
0.2403,0.0658,0.0335344,0.04755340000000001,107200
0.6319,0.0665,0.05140520000000001,0.047592,107300
0.402,0.0792,0.0870546,0.047986600000000004,107400
0.4705,0.2388,0.021293600000000003,0.0477196,107500
1.2191,0.0451,0.15085360000000003,0.048751,107600
0.2531,0.0512,0.050361600000000006,0.048767000000000005,107700
0.4087,0.0707,0.0418976,0.0486984,107800
0.6399,0.1203,0.035241,0.048563800000000004,107900
0.4714,0.1561,0.06863800000000002,0.048764600000000005,108000
0.1559,0.0722,0.029540200000000003,0.04857220000000001,108100
0.4604,0.0663,0.0792294,0.0488788,108200
0.5757,0.1038,0.042859600000000005,0.04881860000000001,108300
0.1933,0.1063,0.0325314,0.0486558,108400
0.8296,0.2364,0.037434600000000005,0.0485436,108500
0.6862,0.0594,0.1478714,0.049536800000000006,108600
0.4068,0.0393,0.0687702,0.0497292,108700
0.6405,0.0753,0.0639146,0.049871000000000006,108800
0.5276,0.0866,0.10997020000000002,0.05047200000000001,108900
0.1741,0.0575,0.0305838,0.05027320000000001,109000
0.2284,0.0865,0.0368504,0.050139,109100
0.8281,0.1704,0.03503560000000001,0.049988000000000005,109200
0.1568,0.0783,0.04656260000000001,0.04995360000000001,109300
1.6849,0.0961,0.11528959999999999,0.050607000000000006,109400
0.392,0.0914,0.029087200000000004,0.050391800000000014,109500
0.0768,0.0479,0.0454118,0.050342,109600
0.1882,0.132,0.03795300000000001,0.050218200000000005,109700
0.6571,0.1845,0.0335402,0.0500514,109800
0.5887,0.1354,0.03064,0.049857200000000004,109900
0.8433,0.3923,0.01450396,0.0495038,110000
0.2115,0.0399,0.0425364,0.049434000000000006,110100
0.6499,0.275,0.0317578,0.0492572,110200
0.358,0.0996,0.0221882,0.048986600000000005,110300
0.3655,0.1508,0.029454200000000003,0.04879120000000001,110400
0.2825,0.1244,0.0268428,0.048571800000000005,110500
0.4005,0.0507,0.0871492,0.048957600000000004,110600
0.4584,0.0926,0.05904500000000001,0.0490584,110700
0.4226,0.0481,0.09290860000000001,0.049497000000000006,110800
1.0029,0.0865,0.09626280000000001,0.0499646,110900
0.6081,0.0513,0.10027420000000001,0.0504676,111000
0.6091,0.0522,0.066878,0.050631800000000005,111100
0.1715,0.1199,0.026029200000000002,0.05038580000000001,111200
0.2182,0.0505,0.045261800000000005,0.05033460000000001,111300
0.154,0.183,0.021680800000000004,0.05004800000000001,111400
0.1841,0.0702,0.034145400000000006,0.04988900000000001,111500
0.5329,0.0707,0.051380800000000004,0.0499038,111600
0.2204,0.0389,0.034977600000000005,0.04975460000000001,111700
0.4676,0.1329,0.0685128,0.049942200000000006,111800
0.1991,0.0509,0.031069000000000003,0.0497534,111900
0.4473,0.1298,0.0482576,0.0497386,112000
0.159,0.1124,0.020173400000000005,0.0494428,112100
0.2756,0.2667,0.019620920000000003,0.049144600000000004,112200
0.3424,0.0433,0.0677064,0.0493302,112300
0.3467,0.1654,0.0814108,0.04965100000000001,112400
0.3341,0.0839,0.023879000000000004,0.049393400000000004,112500
0.1541,0.0567,0.049258800000000005,0.049392000000000005,112600
0.4877,0.0454,0.1689864,0.050588,112700
0.74,0.084,0.061452,0.05069660000000001,112800
0.4233,0.09,0.0557396,0.050747,112900
0.3599,0.1372,0.0412514,0.050652,113000
0.3091,0.1221,0.030981600000000005,0.0504554,113100
0.1723,0.0607,0.07660800000000001,0.0507168,113200
0.2999,0.0881,0.0378956,0.05058860000000001,113300
0.2365,0.1071,0.025097200000000004,0.0503338,113400
0.1925,0.0392,0.031753,0.050148000000000005,113500
0.4337,0.0749,0.06340240000000001,0.0502804,113600
0.2023,0.0606,0.031945400000000006,0.0500972,113700
0.1911,0.0594,0.038440800000000004,0.04998060000000001,113800
0.5043,0.095,0.1310514,0.05079120000000001,113900
0.4543,0.1786,0.07920540000000001,0.05107540000000001,114000
0.4437,0.076,0.0401356,0.050966000000000004,114100
0.2556,0.2076,0.016666979999999998,0.050623,114200
0.1487,0.1191,0.011948840000000002,0.0502362,114300
0.8304,0.1361,0.0467776,0.0502018,114400
1.0477,0.2741,0.0517542,0.0502172,114500
0.2406,0.0627,0.0406776,0.05012180000000001,114600
0.3511,0.1359,0.055863600000000006,0.05017920000000001,114700
0.1665,0.1659,0.042409,0.0501016,114800
0.6762,0.1275,0.030997200000000003,0.049910600000000006,114900
0.2552,0.1019,0.0443664,0.049855000000000003,115000
0.7333,0.0646,0.09871160000000001,0.0503436,115100
0.2281,0.0783,0.022952800000000002,0.0500698,115200
0.2846,0.0698,0.024096000000000003,0.04981000000000001,115300
0.0922,0.2526,0.019118760000000002,0.049503000000000005,115400
0.4907,0.067,0.0838042,0.049846,115500
0.1532,0.0625,0.026483600000000003,0.0496124,115600
0.5295,0.1031,0.0465106,0.049581400000000005,115700
0.3177,0.0526,0.0672954,0.04975860000000001,115800
0.2409,0.062,0.054057,0.0498016,115900
0.2331,0.0537,0.0341976,0.049645600000000005,116000
0.2419,0.0945,0.024073200000000003,0.049389800000000005,116100
0.316,0.058,0.053631399999999996,0.04943220000000001,116200
0.3161,0.0429,0.08358080000000001,0.04977380000000001,116300
0.9124,0.2648,0.0521736,0.0497978,116400
0.5026,0.0474,0.06325460000000001,0.04993220000000001,116500
0.3442,0.0856,0.0709908,0.0501428,116600
0.1316,0.1147,0.033666800000000004,0.049978,116700
0.076,0.1679,0.0281348,0.0497596,116800
0.6184,0.0591,0.064669,0.0499088,116900
0.3246,0.0598,0.040853,0.0498182,117000
0.6273,0.0403,0.1011512,0.050331600000000004,117100
0.6822,0.0839,0.10560380000000001,0.050884200000000004,117200
0.1568,0.04,0.03324860000000001,0.050708,117300
0.2983,0.0945,0.0193204,0.050393999999999994,117400
0.6891,0.0684,0.0649672,0.0505398,117500
0.2247,0.0501,0.04821980000000001,0.0505166,117600
0.2084,0.0694,0.047321,0.050484600000000004,117700
0.3947,0.0794,0.0529828,0.0505096,117800
0.2792,0.0359,0.06795780000000001,0.050684,117900
0.5513,0.0608,0.1468442,0.05164560000000001,118000
0.4275,0.0778,0.04623340000000001,0.05159160000000001,118100
0.7068,0.0608,0.09076420000000002,0.0519832,118200
0.1157,0.0571,0.0290784,0.0517542,118300
0.3672,0.0674,0.039175400000000006,0.0516284,118400
0.2901,0.136,0.025074800000000005,0.0513628,118500
0.2939,0.0425,0.0402206,0.0512514,118600
0.4227,0.0438,0.08061100000000002,0.05154500000000001,118700
0.1732,0.0588,0.0485014,0.0515146,118800
0.4207,0.1699,0.0224426,0.051224000000000006,118900
0.3807,0.4717,0.0417226,0.05112900000000001,119000
0.1902,0.0445,0.0333554,0.0509512,119100
0.3366,0.0843,0.0725914,0.05116760000000001,119200
0.185,0.0325,0.0467418,0.0511234,119300
0.1681,0.0759,0.01575286,0.0507696,119400
0.252,0.0664,0.05859400000000001,0.0508478,119500
0.1412,0.029,0.062902,0.050968400000000004,119600
0.6609,0.0985,0.06908280000000001,0.051149599999999996,119700
0.5587,0.1104,0.033656,0.05097460000000001,119800
0.7132,0.0891,0.0717552,0.05118240000000001,119900
0.3886,0.0401,0.09233000000000001,0.0515938,120000
0.2919,0.4196,0.041247400000000004,0.051490400000000006,120100
0.2201,0.0492,0.0304822,0.051280400000000004,120200
0.2254,0.0517,0.0335854,0.0511034,120300
0.3972,0.0551,0.0437144,0.05102960000000001,120400
0.1272,0.0723,0.0275022,0.050794200000000005,120500
0.5521,0.1011,0.07929620000000001,0.051079200000000005,120600
0.3214,0.0825,0.025813,0.0508266,120700
0.3762,0.3539,0.027635000000000007,0.0505946,120800
0.4315,0.0343,0.07342140000000001,0.050823,120900
0.4044,0.1226,0.0463582,0.050778199999999996,121000
0.2821,0.075,0.031002400000000003,0.0505806,121100
0.4556,0.0467,0.07407240000000001,0.050815400000000004,121200
0.1902,0.0643,0.0361934,0.0506692,121300
0.2363,0.0741,0.0342644,0.05050520000000001,121400
0.5065,0.0648,0.06580899999999999,0.0506582,121500
0.5013,0.0376,0.0845322,0.05099700000000001,121600
0.5213,0.0912,0.0459358,0.0509464,121700
0.4446,0.0784,0.04027320000000001,0.0508396,121800
0.2335,0.0561,0.0350896,0.050682200000000004,121900
0.24,0.191,0.0582324,0.05075760000000001,122000
0.544,0.0946,0.0412268,0.050662399999999996,122100
0.6225,0.1189,0.048894400000000005,0.0506446,122200
0.5447,0.0638,0.058131800000000004,0.050719600000000004,122300
0.2249,0.1065,0.029862200000000002,0.05051100000000001,122400
0.5303,0.1089,0.071955,0.050725400000000004,122500
0.1833,0.0732,0.0392864,0.050610999999999996,122600
0.1668,0.0897,0.0233818,0.050338799999999996,122700
0.1942,0.0866,0.027016200000000004,0.0501054,122800
0.2843,0.0496,0.0391192,0.04999560000000001,122900
0.4073,0.0705,0.0531898,0.050027600000000005,123000
0.118,0.0651,0.026532600000000003,0.049792600000000006,123100
0.9742,0.079,0.08552100000000001,0.0501498,123200
0.2111,0.0571,0.028908600000000003,0.0499374,123300
0.2479,0.0897,0.0280764,0.04971880000000001,123400
0.2999,0.0613,0.04386500000000001,0.04966040000000001,123500
0.1805,0.1239,0.0217018,0.0493808,123600
0.5892,0.0666,0.0631212,0.049518200000000005,123700
0.173,0.1097,0.0262582,0.049285600000000006,123800
0.1565,0.0492,0.0263654,0.0490564,123900
0.4987,0.0384,0.1498896,0.05006460000000001,124000
0.146,0.0814,0.01910426,0.04975500000000001,124100
0.3491,0.1248,0.023549200000000003,0.04949300000000001,124200
0.1586,0.051,0.0371158,0.0493692,124300
0.2395,0.0539,0.038224400000000006,0.049257800000000004,124400
0.443,0.0754,0.0704154,0.049469400000000004,124500
0.2994,0.0516,0.038926800000000004,0.049364,124600
0.3112,0.1518,0.0258062,0.0491284,124700
0.2588,0.0799,0.035426200000000005,0.048991400000000004,124800
0.2088,0.0613,0.027748600000000002,0.04877900000000001,124900
0.2271,0.0651,0.05499580000000001,0.048841,125000
0.375,0.1111,0.0265864,0.048618600000000005,125100
0.3547,0.059,0.0398964,0.0485314,125200
0.3539,0.1631,0.0253632,0.0482996,125300
0.2799,0.188,0.024692400000000003,0.048063600000000005,125400
0.2388,0.0591,0.0482298,0.0480652,125500
0.3685,0.0486,0.10216700000000001,0.04860620000000001,125600
0.3024,0.0461,0.05024680000000001,0.0486226,125700
0.5553,0.0391,0.09541440000000001,0.049090600000000005,125800
0.2356,0.1281,0.0286906,0.0488866,125900
0.39,0.0944,0.0322994,0.0487208,126000
0.4033,0.0462,0.0666986,0.048900400000000004,126100
0.4332,0.0779,0.040552200000000004,0.048817,126200
0.713,0.0797,0.06433140000000001,0.04897220000000001,126300
0.6055,0.1344,0.042986800000000006,0.0489122,126400
0.2198,0.0566,0.06569820000000001,0.049080200000000004,126500
0.425,0.0588,0.05218820000000001,0.0491112,126600
0.3289,0.086,0.22582800000000003,0.050878400000000004,126700
0.6413,0.039,0.1065488,0.05143520000000001,126800
0.202,0.1689,0.024808200000000002,0.05116880000000001,126900
0.1815,0.0719,0.0295848,0.050953000000000005,127000
0.5916,0.0942,0.04613020000000001,0.05090480000000001,127100
0.3415,0.1199,0.022340000000000002,0.0506192,127200
0.2369,0.14,0.07778460000000001,0.05089080000000001,127300
0.3914,0.082,0.10288180000000001,0.05141060000000001,127400
0.3339,0.1117,0.05337720000000001,0.0514304,127500
0.36,0.0482,0.09129540000000001,0.05182900000000001,127600
0.7291,0.0875,0.06224180000000001,0.051933200000000006,127700
0.8661,0.1144,0.0535358,0.0519492,127800
0.6016,0.2871,0.0322462,0.051752200000000005,127900
0.4138,0.0311,0.1191422,0.05242600000000001,128000
0.4772,0.0623,0.0495096,0.0523968,128100
0.1986,0.1095,0.032866799999999995,0.05220160000000001,128200
0.3486,0.0752,0.036979200000000004,0.0520494,128300
1.0678,0.2417,0.037354,0.05190240000000001,128400
0.5708,0.1469,0.0716618,0.05210000000000001,128500
0.4581,0.0844,0.070499,0.052284,128600
0.4967,0.0713,0.0487022,0.0522482,128700
0.3143,0.0843,0.0373268,0.052099,128800
0.7908,0.1036,0.0725984,0.05230400000000001,128900
0.4143,0.0935,0.0704968,0.0524858,129000
0.4274,0.0545,0.064368,0.0526046,129100
0.453,0.255,0.01800366,0.0522586,129200
0.3614,0.1287,0.01971964,0.051933200000000006,129300
0.9799,0.3057,0.022632000000000003,0.051640200000000004,129400
0.2172,0.2252,0.1281242,0.0524052,129500
0.2572,0.0586,0.0653476,0.0525346,129600
0.3676,0.0451,0.05005880000000001,0.052509799999999995,129700
0.1205,0.6835,0.0359198,0.05234380000000001,129800
0.4804,0.1471,0.0372146,0.052192600000000006,129900
0.3051,0.0387,0.04448660000000001,0.05211560000000001,130000
0.5116,0.5397,0.028887000000000003,0.05188320000000001,130100
0.1835,0.6606,0.015830800000000003,0.05152280000000001,130200
0.3007,0.071,0.038685800000000006,0.0513944,130300
0.21,0.2568,0.0167168,0.051047600000000005,130400
0.2391,0.0871,0.030324000000000004,0.05084040000000001,130500
0.3232,0.8175,0.008862980000000001,0.05042060000000001,130600
0.4772,0.1322,0.0449484,0.05036580000000001,130700
0.2339,0.1475,0.00963318,0.0499586,130800
0.6203,0.1546,0.04397480000000001,0.04989860000000001,130900
0.4906,0.118,0.033409999999999995,0.04973380000000001,131000
0.5248,0.0946,0.0612536,0.049849000000000004,131100
0.7322,0.0681,0.09151540000000001,0.0502656,131200
0.1934,0.0448,0.056063600000000005,0.0503236,131300
0.5688,0.0582,0.07452360000000001,0.0505656,131400
0.4554,0.0634,0.05881920000000001,0.050648200000000004,131500
0.4711,0.0992,0.0504142,0.05064580000000001,131600
0.2645,0.0519,0.038134400000000006,0.050520800000000005,131700
0.3219,0.1221,0.0353482,0.050369,131800
0.1907,0.21,0.008702080000000001,0.0499524,131900
0.2312,0.1505,0.03387660000000001,0.049791600000000005,132000
0.4592,0.2913,0.0673748,0.0499674,132100
0.2708,0.1039,0.0445284,0.049913,132200
0.4787,0.0908,0.041966,0.049833600000000006,132300
0.1768,0.1701,0.0100049,0.049435200000000006,132400
0.9219,0.0461,0.1511482,0.0504524,132500
0.3304,0.0664,0.0401896,0.0503498,132600
0.2698,0.1336,0.0303264,0.05014960000000001,132700
0.4912,0.1787,0.0339094,0.04998720000000001,132800
1.1233,0.1785,0.0418238,0.0499054,132900
0.3495,0.051,0.1356118,0.050762600000000005,133000
0.5098,0.1025,0.07653460000000001,0.05102020000000001,133100
0.6044,0.0647,0.05751420000000001,0.0510852,133200
0.3647,0.0934,0.034531599999999996,0.0509196,133300
0.3199,0.166,0.029153000000000002,0.050702000000000004,133400
0.4404,0.1016,0.039661600000000005,0.05059160000000001,133500
0.2813,0.1543,0.05485020000000001,0.0506342,133600
0.1505,0.1455,0.07894480000000001,0.0509174,133700
0.3532,0.1076,0.0293724,0.0507018,133800
0.6958,0.0762,0.0630054,0.0508248,133900
0.3148,1.0621,0.0296318,0.050613,134000
0.5544,0.038,0.07729680000000001,0.05087980000000001,134100
0.2245,0.066,0.059756000000000004,0.05096860000000001,134200
0.3251,0.0652,0.0840302,0.0512992,134300
0.2937,0.8947,0.0069093,0.0508552,134400
0.2954,0.291,0.0278238,0.050625,134500
0.803,0.0544,0.09303520000000001,0.051049000000000004,134600
0.2511,0.1308,0.015776980000000003,0.0506964,134700
0.3215,0.1066,0.03923360000000001,0.0505818,134800
0.4727,0.0661,0.067312,0.050749,134900
0.31,0.0613,0.04462,0.050687800000000005,135000
0.5549,0.0708,0.0652674,0.05083360000000001,135100
0.3259,0.0432,0.1273294,0.0515984,135200
0.3904,0.0786,0.042097800000000005,0.051503400000000005,135300
0.1307,0.1221,0.031848800000000003,0.051307000000000005,135400
0.5791,0.1429,0.0403212,0.051197000000000006,135500
0.3945,0.133,0.039489800000000005,0.05108000000000001,135600
0.371,0.1065,0.04040760000000001,0.050973199999999996,135700
0.4111,0.0487,0.0482054,0.05094560000000001,135800
0.5335,0.0417,0.085343,0.051289600000000005,135900
0.6098,0.0678,0.06079280000000001,0.0513846,136000
0.2268,0.0836,0.053897600000000004,0.0514098,136100
0.365,0.0721,0.0774336,0.05167000000000001,136200
0.4277,0.0601,0.0652652,0.051806,136300
0.6463,0.0424,0.09707800000000001,0.0522586,136400
0.9474,0.0762,0.0691248,0.052427400000000006,136500
0.3998,0.1076,0.0398274,0.0523014,136600
0.4519,0.1355,0.029470000000000003,0.05207300000000001,136700
0.202,0.1011,0.019747340000000002,0.051749800000000006,136800
0.7928,0.0902,0.0701032,0.051933200000000006,136900
0.3299,0.5623,0.027983400000000005,0.051693800000000005,137000
0.1549,0.0454,0.0748356,0.0519252,137100
0.1428,0.0852,0.039116200000000004,0.0517972,137200
0.2659,0.0459,0.0727054,0.0520062,137300
0.5025,0.0439,0.06676040000000001,0.0521538,137400
0.6755,0.1422,0.0440834,0.05207300000000001,137500
0.4582,0.1273,0.04846040000000001,0.05203680000000001,137600
0.405,0.0838,0.038571400000000006,0.0519022,137700
0.4622,0.0642,0.0584372,0.0519676,137800
0.3091,0.0983,0.0342938,0.051790800000000005,137900
0.7642,0.1957,0.07107899999999999,0.051983800000000004,138000
0.255,0.1234,0.030430400000000003,0.0517682,138100
0.1624,0.1292,0.0558094,0.05180860000000001,138200
0.1827,0.1585,0.01254342,0.051415999999999996,138300
0.4477,0.085,0.03786200000000001,0.051280400000000004,138400
0.9544,0.0655,0.0784566,0.051552200000000006,138500
0.365,0.0661,0.045632599999999995,0.051493000000000004,138600
0.1538,0.1023,0.0190383,0.0511684,138700
0.4523,0.0696,0.0557332,0.05121400000000001,138800
0.1647,0.0746,0.022768800000000002,0.0509296,138900
0.2971,0.1788,0.0476468,0.0508968,139000
0.3094,0.0706,0.038951000000000006,0.05077740000000001,139100
0.4323,0.3962,0.0284576,0.05055420000000001,139200
0.2742,0.0976,0.032345599999999995,0.05037200000000001,139300
0.1046,0.0722,0.0314074,0.05018240000000001,139400
0.7161,0.0435,0.09745980000000001,0.050655200000000004,139500
0.7316,0.209,0.0424906,0.050573599999999996,139600
0.3774,0.1174,0.0358606,0.05042640000000001,139700
0.2751,0.086,0.0323152,0.050245399999999996,139800
0.2627,0.2225,0.024429600000000003,0.04998720000000001,139900
0.6067,0.0548,0.0669038,0.050156400000000004,140000
0.4005,0.0405,0.07320560000000001,0.0503868,140100
0.5689,0.0729,0.063303,0.050516,140200
0.2573,0.0825,0.035949800000000004,0.050370399999999996,140300
0.2289,0.0927,0.0345542,0.05021220000000001,140400
0.3639,0.0653,0.06492400000000001,0.05035920000000001,140500
0.2827,0.0403,0.063355,0.050489200000000005,140600
0.2408,0.1625,0.016761,0.050152,140700
0.3995,0.0784,0.0986004,0.050636400000000005,140800
0.1201,0.1471,0.0653616,0.0507836,140900
0.4553,0.0742,0.0363746,0.05063960000000001,141000
0.7936,0.1673,0.0605374,0.0507386,141100
0.3214,0.1693,0.0377344,0.050608600000000004,141200
0.3851,0.0631,0.041445,0.050517000000000006,141300
0.3382,0.0536,0.050875800000000006,0.0505204,141400
0.2078,0.0707,0.0603344,0.05061860000000001,141500
0.6455,0.0914,0.0510918,0.0506234,141600
0.328,0.086,0.025538,0.050372600000000003,141700
0.471,0.0851,0.0357568,0.050226400000000004,141800
0.498,0.1178,0.0770612,0.0504948,141900
0.3192,0.1562,0.021523800000000003,0.050205,142000
0.4761,0.309,0.0181574,0.0498846,142100
2.2857,0.1044,0.11809240000000001,0.05056660000000001,142200
0.3689,0.0615,0.046948800000000006,0.0505304,142300
0.3171,0.2413,0.036558400000000005,0.050390800000000006,142400
0.3464,0.0901,0.028210600000000002,0.050169,142500
0.2607,0.1069,0.036379,0.050031000000000006,142600
0.2506,0.0462,0.050296200000000006,0.050033600000000004,142700
0.1862,0.0676,0.07968460000000001,0.050330200000000005,142800
0.3936,0.1352,0.0250052,0.050076999999999997,142900
0.3698,0.044,0.06312960000000001,0.050207400000000006,143000
0.29,0.0374,0.0654812,0.0503602,143100
0.2751,0.0892,0.0207122,0.050063800000000006,143200
0.6633,0.0508,0.0973674,0.05053680000000001,143300
0.3302,0.1406,0.047315800000000005,0.050504600000000004,143400
0.5192,0.1043,0.052200800000000006,0.0505216,143500
0.3698,0.1709,0.024642200000000003,0.050262799999999996,143600
0.6347,0.0887,0.10316500000000002,0.0507918,143700
0.3057,0.2724,0.0197212,0.050481,143800
0.615,0.077,0.054262000000000005,0.0505188,143900
0.5315,0.0666,0.0556106,0.0505698,144000
0.3103,0.0557,0.03824640000000001,0.0504466,144100
0.4508,0.3275,0.03366160000000001,0.0502786,144200
0.2972,0.0575,0.038469,0.0501606,144300
0.6162,0.1682,0.031847400000000005,0.049977400000000005,144400
0.2791,0.138,0.041930999999999996,0.049897,144500
0.197,0.1123,0.023201000000000003,0.04963000000000001,144600
0.3189,0.1232,0.030852400000000002,0.049442200000000006,144700
0.1705,0.0743,0.01957544,0.0491436,144800
0.1735,0.0856,0.0329964,0.048982200000000004,144900
0.5006,0.0727,0.0747178,0.04923940000000001,145000
0.3046,0.0491,0.0382262,0.0491294,145100
0.4364,0.0855,0.0460898,0.049099000000000004,145200
0.5512,0.1806,0.0302964,0.04891100000000001,145300
0.4226,0.3144,0.022204,0.0486438,145400
0.2057,0.1098,0.0121024,0.0482784,145500
0.2342,0.0978,0.03415780000000001,0.048137200000000005,145600
0.2033,0.3719,0.008499660000000001,0.0477408,145700
0.4383,0.0683,0.07699160000000001,0.048033400000000004,145800
0.2534,0.114,0.025851600000000002,0.0478116,145900
0.2104,0.0425,0.0561272,0.0478946,146000
0.256,0.0826,0.0366068,0.0477818,146100
0.3717,0.0705,0.0444022,0.047748,146200
0.3124,0.0831,0.0840212,0.0481108,146300
0.4469,0.0672,0.05248940000000001,0.048154600000000006,146400
0.2101,0.1395,0.022685400000000005,0.0478998,146500
0.1843,0.0736,0.019753900000000005,0.047618400000000005,146600
0.2525,0.1276,0.027966600000000005,0.0474218,146700
0.403,0.1261,0.027898600000000003,0.0472266,146800
0.4359,0.1701,0.0247026,0.0470014,146900
0.2049,0.0945,0.025676400000000002,0.0467882,147000
0.4766,0.1962,0.030491000000000004,0.046625200000000006,147100
0.2937,0.165,0.015622980000000002,0.0463152,147200
0.7508,0.1312,0.0391888,0.04624400000000001,147300
0.1955,0.0756,0.0714468,0.04649600000000001,147400
0.3151,0.0815,0.06169100000000001,0.046647799999999996,147500
0.5036,0.0677,0.0574178,0.04675560000000001,147600
0.4484,0.0666,0.061044,0.04689840000000001,147700
0.4551,0.3719,0.0584648,0.047014200000000006,147800
0.4225,0.1047,0.0301176,0.046845200000000004,147900
0.7754,0.4856,0.0212542,0.0465892,148000
0.5384,0.0901,0.037779200000000006,0.0465012,148100
0.4722,0.1042,0.0502624,0.046538800000000005,148200
0.2068,0.1359,0.057283200000000006,0.0466462,148300
0.5654,0.0961,0.042751399999999995,0.0466072,148400
0.3278,0.0854,0.03717600000000001,0.046513,148500
1.2646,0.0548,0.15313880000000002,0.0475792,148600
0.2521,0.1225,0.0324032,0.0474274,148700
0.2868,0.0638,0.028343200000000002,0.04723660000000001,148800
0.3412,0.0593,0.04411500000000001,0.0472054,148900
0.548,0.1626,0.040731800000000006,0.047140600000000005,149000
0.5453,0.0983,0.04064000000000001,0.0470756,149100
0.3315,0.1001,0.026478800000000004,0.046869600000000004,149200
0.7349,0.0799,0.06544480000000001,0.0470554,149300
0.5411,0.1665,0.028135000000000007,0.046866200000000004,149400
0.5338,0.0599,0.0665102,0.04706260000000001,149500
0.8801,0.0842,0.07317900000000001,0.0473238,149600
0.2928,0.2488,0.022232000000000002,0.047073000000000004,149700
0.2774,0.0501,0.10556460000000001,0.0476578,149800
0.2061,0.1128,0.0845516,0.04802680000000001,149900
0.6664,0.1313,0.061881,0.0481654,150000
0.4462,0.1411,0.0943674,0.04862740000000001,150100
0.1512,0.094,0.052483400000000006,0.0486658,150200
0.2002,0.0529,0.032223999999999996,0.0485014,150300
0.4644,0.0737,0.0418468,0.048435000000000006,150400
0.3051,0.0882,0.024356000000000003,0.048194200000000006,150500
0.16,0.0434,0.020707600000000003,0.047919199999999995,150600
0.6934,0.15,0.026068200000000003,0.04770080000000001,150700
0.6708,0.0871,0.04551380000000001,0.04767880000000001,150800
0.3451,0.1341,0.0377942,0.047580000000000004,150900
0.0855,0.0868,0.022714200000000004,0.0473314,151000
0.2174,0.1436,0.0296728,0.047154800000000004,151100
0.2297,0.1529,0.025153600000000005,0.046934800000000006,151200
0.6451,0.13,0.0729502,0.04719500000000001,151300
0.6848,0.1175,0.042821,0.047151200000000004,151400
0.7497,0.1497,0.0280378,0.04696,151500
0.2767,0.1059,0.11272320000000001,0.04761780000000001,151600
0.4247,0.3624,0.027892,0.0474204,151700
0.3543,0.0885,0.026720400000000002,0.0472134,151800
0.4378,0.0798,0.0342984,0.047084400000000005,151900
0.6041,0.3861,0.020210000000000002,0.046815600000000006,152000
0.241,0.0839,0.062009800000000004,0.0469676,152100
0.2039,0.2696,0.0381508,0.0468794,152200
0.5639,0.095,0.060750000000000005,0.047018000000000004,152300
0.3783,0.0427,0.057615000000000006,0.047124000000000006,152400
0.7626,0.0985,0.0661618,0.047314400000000006,152500
0.3952,0.084,0.0292848,0.04713400000000001,152600
0.1401,0.1069,0.0332008,0.0469948,152700
1.1564,0.0983,0.07066979999999999,0.047231600000000006,152800
0.3787,0.201,0.0219242,0.046978400000000003,152900
0.1695,0.0544,0.0432676,0.0469414,153000
0.6524,0.1168,0.0529554,0.0470014,153100
0.5293,0.0839,0.05572480000000001,0.0470888,153200
0.3785,0.0507,0.0487024,0.0471048,153300
0.3014,0.046,0.04980060000000001,0.0471318,153400
0.3603,0.141,0.0237266,0.046897799999999996,153500
0.3745,0.0624,0.0424432,0.046853200000000005,153600
0.6574,0.061,0.07986900000000001,0.0471834,153700
0.2117,0.2291,0.030207200000000003,0.0470136,153800
0.4496,0.0811,0.045735,0.0470008,153900
0.5275,0.1,0.053869200000000006,0.047069400000000004,154000
0.4862,0.1148,0.0330464,0.046929200000000004,154100
0.3708,0.0655,0.050578000000000005,0.0469658,154200
0.3737,0.0998,0.05632620000000001,0.0470594,154300
0.4294,0.1103,0.0460716,0.0470494,154400
0.4,0.1336,0.0425252,0.047004199999999996,154500
0.2472,0.1023,0.03828260000000001,0.04691700000000001,154600
0.2698,0.3961,0.04352620000000001,0.04688320000000001,154700
0.3611,0.1691,0.030814599999999998,0.046722400000000004,154800
1.4463,0.0543,0.1719932,0.0479752,154900
0.5325,0.09,0.049222600000000005,0.047987600000000005,155000
0.2804,0.2204,0.0314778,0.04782260000000001,155100
0.2537,0.1146,0.042526800000000003,0.047769599999999995,155200
0.4344,0.0517,0.051857200000000006,0.0478104,155300
0.227,0.4142,0.0260156,0.04759240000000001,155400
0.3799,0.3447,0.0088767,0.0472054,155500
0.378,0.1103,0.0345696,0.04707900000000001,155600
0.2596,0.0768,0.0341192,0.0469494,155700
0.3425,0.0698,0.038944400000000004,0.046869400000000006,155800
0.4171,0.0764,0.035998600000000006,0.0467606,155900
0.1712,0.1501,0.03275260000000001,0.04662060000000001,156000
0.3557,0.0739,0.035375000000000004,0.04650800000000001,156100
0.3948,0.2859,0.0340326,0.046383400000000005,156200
0.4172,0.0731,0.056601000000000005,0.0464856,156300
0.2189,0.6013,0.006796760000000001,0.04608860000000001,156400
0.3034,0.04,0.0727786,0.046355600000000004,156500
0.3817,0.1807,0.027186600000000002,0.046163800000000005,156600
0.5752,0.112,0.05358080000000001,0.046238,156700
0.7576,0.0561,0.0783028,0.046558600000000006,156800
0.241,0.1276,0.0403236,0.04649620000000001,156900
0.4518,0.1298,0.06784319999999999,0.0467098,157000
0.6117,0.1344,0.06212420000000001,0.046864,157100
0.4547,0.105,0.027206800000000003,0.046667400000000005,157200
0.4442,0.1656,0.021632600000000002,0.04641700000000001,157300
0.4585,0.1016,0.05300540000000001,0.0464828,157400
0.2915,0.0937,0.028681400000000003,0.04630480000000001,157500
0.3499,0.4902,0.0191248,0.046033000000000004,157600
0.1528,0.1708,0.0476812,0.0460496,157700
0.2597,0.0558,0.0379458,0.045968600000000005,157800
0.3761,0.0848,0.037042200000000004,0.0458792,157900
0.3296,0.0822,0.0918106,0.04633860000000001,158000
0.2118,0.8815,0.026931800000000002,0.0461444,158100
0.3169,0.3053,0.0325386,0.046008400000000005,158200
0.678,0.2049,0.020264600000000004,0.045751,158300
0.8152,0.0885,0.0621752,0.0459152,158400
0.4926,0.0712,0.049410800000000005,0.045950200000000004,158500
0.4178,0.0905,0.0699308,0.04619,158600
0.3196,0.2638,0.025457999999999998,0.045982600000000005,158700
0.3556,0.0675,0.0829776,0.04635260000000001,158800
0.3106,0.0933,0.033749400000000006,0.04622660000000001,158900
0.2019,0.0869,0.043151600000000005,0.0461958,159000
0.1899,0.0479,0.03779740000000001,0.04611180000000001,159100
0.2404,0.1413,0.016292400000000002,0.04581360000000001,159200
0.1311,0.1207,0.0616946,0.045972400000000004,159300
0.4891,0.0583,0.0652952,0.0461658,159400
0.4782,0.0692,0.0361808,0.046065800000000004,159500
0.164,0.2494,0.010276760000000001,0.045708,159600
0.4123,0.0856,0.04379820000000001,0.0456888,159700
0.856,0.1287,0.07665440000000001,0.04599860000000001,159800
0.247,0.1421,0.0433184,0.04597180000000001,159900
0.535,0.0984,0.0627198,0.046139200000000005,160000
1.5508,0.0963,0.10819780000000001,0.046759800000000004,160100
0.4085,0.0741,0.0890184,0.047182400000000006,160200
0.1701,0.0968,0.0385788,0.04709640000000001,160300
0.3515,0.0495,0.048758600000000006,0.047113,160400
0.6619,0.2287,0.027251200000000003,0.0469144,160500
0.3347,0.0659,0.043211400000000004,0.04687740000000001,160600
0.2384,0.2583,0.05112180000000001,0.046919800000000005,160700
0.2135,0.1087,0.025475000000000005,0.0467054,160800
0.5732,0.0841,0.0735546,0.0469738,160900
0.2785,0.0837,0.029297600000000004,0.046797000000000005,161000
0.7462,0.0707,0.11290180000000001,0.047458,161100
0.5805,0.1061,0.0437388,0.047421000000000005,161200
0.2225,0.1019,0.037879600000000006,0.047325400000000004,161300
0.2751,0.0847,0.051399200000000006,0.047366200000000004,161400
0.4023,0.1304,0.041568400000000005,0.0473082,161500
0.3627,0.1124,0.0974486,0.04780960000000001,161600
0.1762,0.0788,0.022385000000000002,0.0475554,161700
0.2272,0.3736,0.006489740000000001,0.0471448,161800
0.6084,0.1032,0.046608800000000006,0.047139400000000005,161900
0.1424,0.1377,0.022260400000000003,0.046890600000000004,162000
0.271,0.0956,0.0519296,0.04694100000000001,162100
0.1385,0.1167,0.0234496,0.046706000000000004,162200
0.2757,0.0505,0.05337600000000001,0.0467728,162300
0.3388,0.069,0.0651964,0.046957000000000006,162400
0.2784,0.1454,0.022826000000000003,0.0467156,162500
0.7047,0.0853,0.050168000000000004,0.046750200000000006,162600
0.843,0.1235,0.04277700000000001,0.046710400000000006,162700
0.4522,0.1015,0.0381618,0.046625,162800
0.1472,0.0837,0.022763200000000004,0.04638640000000001,162900
0.7559,0.057,0.1396712,0.047319200000000006,163000
0.1905,0.1521,0.027199,0.04711800000000001,163100
0.3849,0.0896,0.0341472,0.0469884,163200
0.7063,0.0728,0.09237060000000001,0.047442200000000004,163300
0.2529,0.0957,0.11631780000000001,0.0481308,163400
0.3837,0.1608,0.041601,0.04806560000000001,163500
0.264,0.0622,0.04127720000000001,0.04799780000000001,163600
0.2368,0.0866,0.05381040000000001,0.0480558,163700
0.2393,0.0624,0.0779606,0.0483548,163800
0.5556,0.0815,0.04410220000000001,0.048312400000000005,163900
0.6075,0.3619,0.030751,0.04813680000000001,164000
0.413,0.0619,0.09360280000000001,0.04859140000000001,164100
0.3312,0.0758,0.046092,0.04856640000000001,164200
0.5024,0.2426,0.03446880000000001,0.04842540000000001,164300
0.5262,0.0945,0.042741400000000006,0.048368600000000005,164400
0.2908,0.1379,0.01661284,0.04805100000000001,164500
0.17,0.0893,0.05954580000000001,0.048166,164600
0.3613,0.0481,0.048457200000000006,0.048169000000000003,164700
0.5591,0.1519,0.0542256,0.048229400000000006,164800
0.2517,0.2423,0.0263988,0.048011200000000004,164900
0.2302,0.0942,0.0329248,0.0478604,165000
0.4132,0.0877,0.0622684,0.0480044,165100
0.2813,0.1045,0.030199400000000005,0.047826400000000005,165200
0.3751,0.0526,0.0500024,0.047848,165300
0.5276,0.0429,0.0702564,0.04807220000000001,165400
0.1508,0.1738,0.00969182,0.047688400000000006,165500
0.5438,0.1791,0.026161200000000003,0.0474732,165600
0.3177,0.0736,0.04757480000000001,0.04747420000000001,165700
0.5806,0.4016,0.045234800000000006,0.0474518,165800
0.5405,0.0886,0.0535546,0.0475128,165900
0.4503,0.1301,0.0250594,0.0472882,166000
0.2861,0.1003,0.0219976,0.047035400000000005,166100
1.0263,0.0781,0.08581740000000002,0.047423200000000006,166200
0.1341,0.0972,0.024189000000000002,0.047190800000000005,166300
0.464,0.1911,0.019717880000000004,0.046916,166400
0.2444,0.2131,0.01364034,0.0465834,166500
0.401,0.4091,0.0187059,0.0463046,166600
0.311,0.2131,0.017659420000000002,0.046018,166700
0.202,0.1332,0.04081080000000001,0.04596600000000001,166800
0.7041,0.081,0.10786020000000002,0.04658500000000001,166900
0.2234,0.0831,0.017156980000000002,0.0462906,167000
0.2728,0.0628,0.0420314,0.046248000000000004,167100
0.3121,0.0785,0.022687400000000003,0.0460124,167200
0.2796,0.0805,0.039464400000000004,0.04594700000000001,167300
0.2292,0.0473,0.0732644,0.0462202,167400
0.4266,0.1442,0.01999518,0.045958,167500
0.4962,0.0587,0.05328660000000001,0.0460312,167600
0.344,0.1112,0.0193588,0.04576440000000001,167700
0.2394,0.307,0.0364856,0.04567160000000001,167800
0.8756,0.0542,0.09575140000000001,0.0461724,167900
0.4494,0.1294,0.037217799999999995,0.046083000000000006,168000
0.6075,0.0719,0.10369500000000001,0.046659000000000006,168100
0.4421,0.1831,0.035002200000000004,0.046542400000000005,168200
0.4869,0.0652,0.07436380000000001,0.0468208,168300
0.4677,0.3008,0.014459580000000003,0.0464972,168400
0.1828,0.0924,0.0239736,0.0462718,168500
0.3272,0.1099,0.0403022,0.04621220000000001,168600
0.2665,0.0724,0.028116000000000002,0.045821200000000006,168700
0.269,0.1298,0.0211384,0.0455744,168800
0.3765,0.2037,0.0666818,0.045785400000000004,168900
0.4519,0.1826,0.020077000000000005,0.0455284,169000
0.218,0.1539,0.0088668,0.0451618,169100
0.1799,0.0865,0.0302382,0.04501260000000001,169200
0.5098,0.1041,0.055701400000000005,0.045119400000000004,169300
0.2027,0.0571,0.0326378,0.0449946,169400
0.2883,0.2689,0.009108040000000001,0.0446358,169500
0.3177,0.0752,0.0395406,0.04458480000000001,169600
0.5958,0.4364,0.00857888,0.04422480000000001,169700
0.4332,0.0811,0.044787,0.0442304,169800
0.3867,0.0746,0.0365744,0.0441538,169900
1.0807,0.0466,0.1248012,0.044960200000000006,170000
0.7406,0.0472,0.1229776,0.04574040000000001,170100
0.3424,0.0677,0.0359278,0.04564240000000001,170200
0.43,0.1071,0.035423,0.0455402,170300
0.8727,0.0686,0.0687028,0.0457718,170400
0.361,0.0497,0.06540720000000001,0.04596820000000001,170500
0.5695,0.1551,0.041316200000000004,0.04592160000000001,170600
0.3123,0.0789,0.03816800000000001,0.045844,170700
0.6118,0.0873,0.040782,0.045793400000000005,170800
0.5672,0.1045,0.036849400000000004,0.045704,170900
0.4797,0.0791,0.08652,0.046112200000000006,171000
0.2018,0.0714,0.019420160000000002,0.0458452,171100
0.1852,0.0995,0.044037400000000004,0.045827200000000005,171200
0.217,0.1718,0.01953952,0.0455642,171300
0.3631,0.1366,0.0306346,0.045415000000000004,171400
0.4198,0.1006,0.023914400000000002,0.045200000000000004,171500
0.4171,0.2503,0.01579192,0.044906,171600
0.1723,0.115,0.011792980000000002,0.044574800000000005,171700
0.456,0.0802,0.0442456,0.044571400000000004,171800
0.1839,0.1608,0.0246378,0.0443722,171900
0.4621,0.143,0.0347118,0.0442756,172000
0.4847,0.1754,0.022056000000000003,0.044053400000000006,172100
0.4356,0.0853,0.0643518,0.0442564,172200
0.5482,0.132,0.0230534,0.04404440000000001,172300
0.3712,0.1053,0.04135620000000001,0.044017400000000005,172400
0.3132,0.2163,0.020828,0.04378560000000001,172500
0.6479,0.0399,0.0994044,0.0443418,172600
0.3369,0.1234,0.034170200000000005,0.04424,172700
0.2152,0.0525,0.027460800000000004,0.044072200000000006,172800
0.2692,0.0448,0.08320000000000001,0.04446340000000001,172900
0.4023,0.176,0.06236160000000001,0.044642400000000006,173000
0.2645,0.0876,0.03681260000000001,0.0445642,173100
0.2269,0.0464,0.036794,0.04448640000000001,173200
0.3086,0.0692,0.05393780000000001,0.04458100000000001,173300
0.421,0.0959,0.06623640000000001,0.04479760000000001,173400
0.1364,0.2116,0.0296064,0.04464560000000001,173500
0.5934,0.0583,0.07358780000000001,0.044935,173600
0.3608,0.1218,0.028533400000000004,0.044771000000000005,173700
0.3863,0.0816,0.040928,0.044732600000000004,173800
0.2099,0.0611,0.058525600000000004,0.04487060000000001,173900
0.4697,0.1207,0.034910800000000006,0.044771000000000005,174000
0.3933,0.0772,0.044524600000000004,0.04476840000000001,174100
0.6143,0.0448,0.0936322,0.0452572,174200
0.4102,0.0483,0.0513576,0.0453182,174300
0.4795,0.1233,0.0914586,0.045779600000000004,174400
0.4125,0.0673,0.0345858,0.0456676,174500
0.5576,0.0472,0.0865916,0.0460768,174600
0.2454,0.1562,0.01898258,0.0458058,174700
0.9533,0.051,0.1303594,0.04665140000000001,174800
0.3953,0.0602,0.037971000000000005,0.046564600000000005,174900
0.2627,0.1725,0.0404148,0.0465032,175000
0.1704,0.095,0.062253,0.0466606,175100
0.2886,0.1124,0.0384702,0.046578800000000004,175200
0.2542,0.0734,0.022221400000000002,0.0463352,175300
0.4119,0.0637,0.0639812,0.04651160000000001,175400
0.6127,0.1539,0.05344140000000001,0.046580800000000006,175500
0.2442,0.2258,0.022381,0.046338800000000006,175600
0.4302,0.1011,0.0742274,0.04661780000000001,175700
0.6774,0.1489,0.08240120000000001,0.046975600000000006,175800
0.1429,0.132,0.01053538,0.0466112,175900
1.1303,0.1011,0.08246460000000001,0.046969800000000006,176000
0.4686,0.1125,0.023361200000000002,0.04673360000000001,176100
0.4631,0.064,0.045513200000000004,0.0467214,176200
0.3911,0.1655,0.014268020000000001,0.046397,176300
0.289,0.185,0.01827684,0.046115800000000005,176400
0.268,0.0782,0.034255200000000006,0.0459972,176500
0.3942,0.089,0.02738,0.045811000000000004,176600
0.5195,0.1198,0.045595000000000004,0.045808800000000004,176700
0.4409,0.261,0.028123200000000004,0.045632000000000006,176800
0.2085,0.1122,0.024860800000000002,0.0454242,176900
0.765,0.3395,0.018503699999999998,0.045155,177000
0.5408,0.101,0.06494520000000001,0.045353000000000004,177100
0.3736,0.0845,0.029270200000000003,0.045192,177200
0.4659,0.5705,0.039773,0.045138000000000005,177300
0.3587,0.0915,0.034033,0.045026800000000006,177400
1.1713,0.1605,0.04257820000000001,0.045002400000000005,177500
0.4888,0.1121,0.04305200000000001,0.0449828,177600
1.2138,0.0614,0.1096184,0.0456292,177700
0.3582,0.0903,0.07975080000000001,0.0459704,177800
0.2339,0.074,0.05024580000000001,0.046013200000000004,177900
0.7208,0.1466,0.03796240000000001,0.045932600000000004,178000
0.2573,0.0993,0.0316604,0.04579,178100
0.1978,0.1317,0.032717,0.045659200000000004,178200
0.6601,0.0424,0.0852688,0.0460554,178300
0.4559,0.0623,0.09823900000000002,0.0465772,178400
0.4452,0.3793,0.0646028,0.046757400000000005,178500
0.3154,0.0497,0.059213600000000005,0.04688200000000001,178600
0.4945,0.044,0.07346180000000001,0.0471478,178700
0.2644,0.1658,0.031134000000000002,0.046987600000000004,178800
0.188,0.1394,0.022391,0.0467416,178900
0.1951,0.2659,0.006970400000000001,0.046344,179000
0.4522,0.0968,0.046474400000000006,0.0463452,179100
0.3343,0.0484,0.0488428,0.0463702,179200
0.236,0.0936,0.019785620000000004,0.046104400000000004,179300
0.4689,0.0908,0.06023040000000001,0.046245600000000005,179400
0.5429,0.3782,0.056779800000000005,0.046351,179500
0.5702,0.2446,0.025785799999999998,0.0461454,179600
0.5291,0.2438,0.03446500000000001,0.0460286,179700
0.748,0.0884,0.1346644,0.046915000000000005,179800
0.3708,0.0854,0.052559800000000004,0.0469714,179900
0.4351,0.3681,0.08341900000000001,0.047335800000000004,180000
0.4872,0.1301,0.034103800000000004,0.047203600000000005,180100
0.4373,0.3356,0.033524000000000005,0.047066800000000006,180200
0.2626,0.0764,0.030547000000000005,0.04690160000000001,180300
0.5315,0.0443,0.08472060000000001,0.04727980000000001,180400
0.1727,0.1102,0.022721,0.0470342,180500
0.2222,0.2,0.010024660000000001,0.046664000000000004,180600
1.5259,0.4887,0.0383752,0.04658120000000001,180700
0.3359,0.0546,0.0357738,0.046473,180800
0.2401,0.0573,0.08619320000000001,0.0468702,180900
0.3518,0.1711,0.04654520000000001,0.046867,181000
0.6125,0.141,0.0908408,0.04730680000000001,181100
0.2277,0.1343,0.0764998,0.0475986,181200
0.5502,0.0705,0.0589822,0.04771260000000001,181300
0.4667,0.1229,0.033376,0.047569200000000006,181400
0.4176,0.0657,0.06349780000000001,0.047728400000000004,181500
0.5841,0.0957,0.060316200000000014,0.0478544,181600
0.4626,0.1236,0.024534600000000004,0.0476212,181700
0.5345,0.1799,0.024075600000000003,0.0473856,181800
0.4711,0.0712,0.0478334,0.0473902,181900
0.1941,0.0841,0.026239600000000002,0.04717860000000001,182000
0.3887,0.132,0.029449600000000006,0.0470014,182100
0.3692,0.1634,0.030874000000000002,0.04684000000000001,182200
1.012,0.0928,0.0646964,0.0470186,182300
0.5266,0.078,0.14736760000000002,0.0480222,182400
0.5363,0.1018,0.0346582,0.0478886,182500
0.1261,0.1235,0.0262772,0.047672400000000004,182600
0.7501,0.2165,0.044882200000000004,0.0476444,182700
0.4985,0.234,0.012780920000000001,0.0472958,182800
0.7892,0.184,0.0312838,0.047135800000000005,182900
0.9525,0.2592,0.024447200000000002,0.0469088,183000
0.0983,0.0627,0.0476106,0.0469158,183100
0.4051,0.114,0.025192000000000006,0.04669860000000001,183200
0.1836,0.3821,0.01637196,0.0463954,183300
0.2191,0.0695,0.0368884,0.0463002,183400
0.7181,0.0951,0.056089,0.04639820000000001,183500
0.6797,0.1398,0.050173999999999996,0.046436000000000005,183600
0.3831,0.053,0.0472054,0.04644360000000001,183700
0.3628,0.1104,0.0894936,0.046874200000000005,183800
0.2861,0.0626,0.0295778,0.0467012,183900
0.2198,0.0607,0.07110500000000002,0.0469452,184000
0.3964,0.1291,0.066484,0.047140600000000005,184100
0.2252,0.0832,0.050088999999999995,0.047170000000000004,184200
0.8618,0.1144,0.05674640000000001,0.047265800000000004,184300
0.7496,0.1242,0.05816060000000001,0.0473748,184400
0.3268,0.1883,0.01853406,0.0470864,184500
0.2508,0.5641,0.0097926,0.0467134,184600
0.7781,0.0719,0.05890720000000001,0.0468354,184700
0.3485,0.0644,0.0609012,0.046976000000000004,184800
0.6282,0.0937,0.03963420000000001,0.0469026,184900
0.5911,0.1286,0.0625254,0.047058800000000005,185000
0.5813,0.089,0.0584308,0.04717260000000001,185100
0.4951,0.1086,0.0372664,0.0470736,185200
0.3295,0.1633,0.019074760000000003,0.0467936,185300
0.2187,0.0789,0.024266,0.046568200000000004,185400
0.3639,0.1336,0.0394728,0.0464974,185500
0.088,0.0772,0.0290918,0.04632320000000001,185600
0.2482,0.172,0.0278412,0.046138399999999996,185700
1.2211,0.1905,0.0539424,0.046216400000000005,185800
0.45,0.087,0.036969800000000004,0.046124000000000005,185900
0.7823,0.0697,0.07294640000000001,0.04639220000000001,186000
0.6678,0.0931,0.040938,0.04633760000000001,186100
0.7515,0.2134,0.030108799999999998,0.046175400000000005,186200
0.2306,0.3987,0.0325306,0.046039000000000004,186300
0.4345,0.0739,0.05050360000000001,0.0460836,186400
0.2223,0.1276,0.023674399999999998,0.0458596,186500
0.4543,0.0933,0.03554,0.0457564,186600
0.1997,0.5499,0.00839378,0.045382599999999995,186700
0.9852,0.0716,0.0712452,0.0456414,186800
0.3598,0.0903,0.0881322,0.0460662,186900
0.3421,0.1716,0.04046820000000001,0.0460102,187000
0.483,0.1242,0.0295506,0.0458456,187100
0.706,0.0976,0.06224380000000001,0.046009600000000005,187200
0.5378,0.0838,0.0667698,0.0462172,187300
0.6213,0.0637,0.0726606,0.046481600000000005,187400
0.5064,0.1076,0.04861760000000001,0.046503,187500
0.3403,0.0566,0.0480184,0.0465182,187600
0.184,0.2103,0.035861800000000006,0.046411600000000004,187700
0.3658,0.047,0.0741488,0.04668900000000001,187800
0.6413,0.1305,0.05538760000000001,0.04677600000000001,187900
0.3842,0.1046,0.0534212,0.046842400000000006,188000
0.4607,0.2052,0.0163745,0.0465378,188100
0.6021,0.1615,0.0356342,0.046428800000000006,188200
0.5498,0.0471,0.0992384,0.04695680000000001,188300
0.3046,0.1896,0.031674600000000004,0.046804000000000005,188400
0.6887,0.163,0.0336594,0.04667260000000001,188500
0.5231,0.4505,0.0247552,0.046453400000000006,188600
0.3785,0.0573,0.0805146,0.046794,188700
0.3604,0.0792,0.028675600000000002,0.0466128,188800
0.3405,0.1203,0.034682000000000004,0.046493400000000004,188900
0.6306,0.1792,0.07504060000000001,0.04677900000000001,189000
0.5254,0.0957,0.060436000000000004,0.0469156,189100
0.435,0.0691,0.0379702,0.046826000000000007,189200
0.4218,0.1931,0.01642496,0.046522,189300
0.3778,0.486,0.011602280000000001,0.04617280000000001,189400
0.2405,0.0798,0.022327000000000003,0.0459344,189500
0.3744,0.498,0.05054800000000001,0.04598060000000001,189600
0.653,0.1451,0.028057,0.045801400000000006,189700
0.7442,0.0646,0.09514700000000001,0.046294800000000004,189800
0.4432,0.0462,0.061670800000000005,0.04644860000000001,189900
0.4407,0.2535,0.032441000000000005,0.0463084,190000
1.0189,0.2048,0.027527400000000004,0.04612060000000001,190100
0.61,0.0831,0.0483938,0.0461434,190200
0.2299,0.1624,0.0430772,0.0461128,190300
0.3365,0.164,0.04152720000000001,0.046066800000000005,190400
0.4345,0.1119,0.033976599999999996,0.045946,190500
0.3867,0.0404,0.1941674,0.047428200000000004,190600
0.3044,0.1432,0.060169,0.0475556,190700
0.5868,0.0612,0.0673706,0.047753800000000006,190800
0.4275,0.0876,0.034237000000000004,0.047618600000000004,190900
0.3501,0.1853,0.049201600000000005,0.0476344,191000
0.6089,0.1103,0.0555326,0.047816000000000004,191100
0.3634,0.0767,0.042038400000000004,0.0477582,191200
0.3548,0.3619,0.0424726,0.0477054,191300
0.9723,0.1141,0.0874246,0.0481026,191400
0.1582,0.1636,0.019962960000000002,0.0478212,191500
0.1424,0.1439,0.030684000000000003,0.0476498,191600
0.2873,0.0805,0.0293698,0.047467,191700
0.2827,0.0727,0.03426780000000001,0.047335,191800
0.3522,0.1465,0.0138341,0.04700000000000001,191900
0.1876,0.0935,0.0361072,0.046891,192000
0.3403,0.061,0.053835999999999995,0.046960600000000005,192100
0.3688,0.1016,0.052496600000000004,0.0470158,192200
0.3714,0.1188,0.019679300000000004,0.04674260000000001,192300
0.3676,0.0848,0.030321400000000005,0.04657820000000001,192400
0.5988,0.06,0.08068800000000001,0.04691940000000001,192500
0.3306,0.0684,0.0573646,0.047023800000000004,192600
0.068,0.0986,0.032903,0.046882599999999996,192700
0.2475,0.1082,0.022438600000000003,0.0466382,192800
0.2642,0.0367,0.06440420000000001,0.046815800000000005,192900
0.3319,0.0833,0.0258036,0.0466058,193000
0.2814,0.1777,0.019350680000000002,0.0463332,193100
0.3167,0.0534,0.05620700000000001,0.046432,193200
0.5343,0.3113,0.046508600000000004,0.046432600000000004,193300
0.1743,0.0693,0.0345576,0.046314,193400
0.3304,0.4632,0.022308,0.0460738,193500
0.633,0.1268,0.039245600000000005,0.04600560000000001,193600
0.1988,0.1272,0.014205019999999999,0.04568760000000001,193700
0.4206,0.0707,0.056929200000000006,0.0458,193800
0.406,0.3158,0.0334052,0.04567600000000001,193900
0.5712,0.7892,0.061623800000000006,0.045835600000000004,194000
0.2875,0.0945,0.0325316,0.0457026,194100
0.2564,0.1277,0.0364982,0.0456104,194200
0.9613,0.047,0.1269998,0.046424400000000005,194300
0.7387,0.1535,0.0481104,0.04644120000000001,194400
0.5756,0.1957,0.07900100000000002,0.046766800000000004,194500
0.6276,0.0961,0.0642838,0.046942000000000005,194600
0.1597,0.0892,0.0200464,0.046673000000000006,194700
0.3349,0.1423,0.039269,0.046599,194800
0.1813,0.3123,0.027673600000000007,0.0464098,194900
0.5181,0.1183,0.03947780000000001,0.046340400000000004,195000
0.3166,0.1377,0.046889400000000005,0.046346,195100
0.6106,0.0505,0.1473466,0.04735600000000001,195200
0.2374,0.1327,0.0298934,0.0471812,195300
0.1744,0.0906,0.025993000000000002,0.0469694,195400
0.4492,0.1839,0.047103400000000004,0.0469708,195500
0.3714,0.1591,0.035016,0.0468512,195600
0.3429,0.0428,0.052903000000000006,0.046911800000000003,195700
0.4057,0.0575,0.0480374,0.046923000000000006,195800
0.1966,0.0812,0.0286224,0.046740000000000004,195900
0.507,0.0461,0.0939532,0.047212000000000004,196000
0.5919,0.035,0.1191606,0.047931600000000005,196100
0.1914,0.1045,0.01793716,0.0476316,196200
0.4979,0.0483,0.0792852,0.0479482,196300
0.2117,0.0608,0.03238280000000001,0.047792600000000005,196400
0.3182,0.0829,0.0279016,0.04759360000000001,196500
0.1897,0.0963,0.0313818,0.0474314,196600
0.3899,0.1171,0.0423268,0.0473804,196700
0.7009,0.1177,0.04854220000000001,0.04739200000000001,196800
0.3006,0.062,0.045765600000000003,0.0473758,196900
0.2413,0.0887,0.0294774,0.04719680000000001,197000
0.1419,0.0949,0.0181103,0.046906,197100
0.5265,0.3424,0.018423660000000005,0.0466212,197200
0.5966,0.1983,0.046207000000000005,0.046617,197300
0.5274,0.0997,0.039386000000000004,0.046544600000000005,197400
0.3781,0.0941,0.0428576,0.04650780000000001,197500
0.9036,0.1533,0.051384,0.046556600000000004,197600
0.6184,0.1607,0.0428302,0.0465194,197700
1.0646,0.0996,0.0860544,0.0469146,197800
0.7344,0.3136,0.0210556,0.046656,197900
0.2679,0.136,0.0277528,0.046467,198000
0.5074,0.6864,0.032065800000000005,0.046323,198100
0.6865,0.2377,0.0245922,0.0461058,198200
0.2214,0.0914,0.01659054,0.04581060000000001,198300
0.2652,0.135,0.054299,0.0458954,198400
0.219,0.1028,0.0192107,0.0456286,198500
0.4434,0.1012,0.03318,0.0455042,198600
0.4815,0.7457,0.00974498,0.0451466,198700
0.6644,0.2537,0.0266528,0.0449616,198800
0.233,0.1202,0.0433792,0.0449458,198900
0.2997,0.1211,0.030949400000000002,0.04480580000000001,199000
0.1954,0.1536,0.031922200000000005,0.044677,199100
0.3624,2.044,0.013081380000000002,0.044361000000000005,199200
0.3559,0.0753,0.08665460000000001,0.044784000000000004,199300
0.4487,0.0699,0.04852100000000001,0.044821400000000004,199400
0.8652,0.1766,0.0881552,0.045254600000000006,199500
0.3773,0.0445,0.09506780000000001,0.0457528,199600
0.2748,0.115,0.013080719999999999,0.04542600000000001,199700
0.4812,0.0787,0.0553728,0.0455256,199800
0.8856,0.096,0.060004,0.0456704,199900
0.1875,0.2704,0.00901832,0.045303800000000005,200000
0.3769,0.0461,0.04836940000000001,0.045334400000000004,200100
0.4009,0.3304,0.016191380000000002,0.045043,200200
0.6456,0.3286,0.025634200000000003,0.044849,200300


==> figures/sd3_i2t/captions.csv <==
idx;txt
0;\textcolor[rgb]{0.541,0.135,0.415}{A} \textcolor[rgb]{0.689,0.192,0.358}{yellow} \textcolor[rgb]{0.385,0.079,0.433}{dress} \textcolor[rgb]{0.689,0.192,0.358}{with} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.827,0.280,0.262}{white} \textcolor[rgb]{0.689,0.192,0.358}{collar} \textcolor[rgb]{0.541,0.135,0.415}{and} \textcolor[rgb]{0.827,0.280,0.262}{sleeves} \textcolor[rgb]{0.689,0.192,0.358}{is} \textcolor[rgb]{0.923,0.399,0.155}{displayed} \textcolor[rgb]{0.827,0.280,0.262}{on} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.689,0.192,0.358}{wooden} \textcolor[rgb]{0.827,0.280,0.262}{hanger} \textcolor[rgb]{0.923,0.399,0.155}{against} \textcolor[rgb]{0.541,0.135,0.415}{a} \textcolor[rgb]{0.923,0.399,0.155}{white} \textcolor[rgb]{0.689,0.192,0.358}{background.}
1;\textcolor[rgb]{0.238,0.037,0.396}{A} \textcolor[rgb]{0.541,0.135,0.415}{vintage} \textcolor[rgb]{0.385,0.079,0.433}{black} \textcolor[rgb]{0.689,0.192,0.358}{car} \textcolor[rgb]{0.541,0.135,0.415}{with} \textcolor[rgb]{0.827,0.280,0.262}{red} \textcolor[rgb]{0.923,0.399,0.155}{wheels} \textcolor[rgb]{0.689,0.192,0.358}{is} \textcolor[rgb]{0.923,0.399,0.155}{displayed} \textcolor[rgb]{0.827,0.280,0.262}{against} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.689,0.192,0.358}{white} \textcolor[rgb]{0.541,0.135,0.415}{background.}
2;\textcolor[rgb]{0.238,0.037,0.396}{A} \textcolor[rgb]{0.385,0.079,0.433}{pair} \textcolor[rgb]{0.827,0.280,0.262}{of} \textcolor[rgb]{0.923,0.399,0.155}{brown} \textcolor[rgb]{0.077,0.042,0.206}{leather} \textcolor[rgb]{0.541,0.135,0.415}{shoes} \textcolor[rgb]{0.385,0.079,0.433}{with} \textcolor[rgb]{0.978,0.558,0.035}{intricate} \textcolor[rgb]{0.923,0.399,0.155}{detailing} \textcolor[rgb]{0.978,0.558,0.035}{and} \textcolor[rgb]{0.978,0.558,0.035}{tassel} \textcolor[rgb]{0.978,0.558,0.035}{is} \textcolor[rgb]{0.827,0.280,0.262}{displayed} \textcolor[rgb]{0.923,0.399,0.155}{against} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.923,0.399,0.155}{white} \textcolor[rgb]{0.689,0.192,0.358}{background.}
3;\textcolor[rgb]{0.385,0.079,0.433}{A} \textcolor[rgb]{0.541,0.135,0.415}{classic} \textcolor[rgb]{0.978,0.558,0.035}{red} \textcolor[rgb]{0.827,0.280,0.262}{car} \textcolor[rgb]{0.689,0.192,0.358}{is} \textcolor[rgb]{0.385,0.079,0.433}{parked} \textcolor[rgb]{0.541,0.135,0.415}{on} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.689,0.192,0.358}{street} \textcolor[rgb]{0.541,0.135,0.415}{with} \textcolor[rgb]{0.827,0.280,0.262}{a} \textcolor[rgb]{0.923,0.399,0.155}{building} \textcolor[rgb]{0.541,0.135,0.415}{in} \textcolor[rgb]{0.827,0.280,0.262}{the} \textcolor[rgb]{0.689,0.192,0.358}{background.}
4;\textcolor[rgb]{0.541,0.135,0.415}{The} \textcolor[rgb]{0.923,0.399,0.155}{image} \textcolor[rgb]{0.385,0.079,0.433}{is} \textcolor[rgb]{0.827,0.280,0.262}{a} \textcolor[rgb]{0.541,0.135,0.415}{portrait} \textcolor[rgb]{0.689,0.192,0.358}{of} \textcolor[rgb]{0.077,0.042,0.206}{a} \textcolor[rgb]{0.923,0.399,0.155}{woman} \textcolor[rgb]{0.541,0.135,0.415}{with} \textcolor[rgb]{0.978,0.558,0.035}{dark} \textcolor[rgb]{0.923,0.399,0.155}{hair,} \textcolor[rgb]{0.923,0.399,0.155}{set} \textcolor[rgb]{0.689,0.192,0.358}{against} \textcolor[rgb]{0.689,0.192,0.358}{a} \textcolor[rgb]{0.238,0.037,0.396}{red} \textcolor[rgb]{0.689,0.192,0.358}{background.}
5;\textcolor[rgb]{0.541,0.135,0.415}{The} \textcolor[rgb]{0.827,0.280,0.262}{image} \textcolor[rgb]{0.385,0.079,0.433}{shows} \textcolor[rgb]{0.827,0.280,0.262}{a} \textcolor[rgb]{0.923,0.399,0.155}{close-up} \textcolor[rgb]{0.923,0.399,0.155}{of} \textcolor[rgb]{0.077,0.042,0.206}{a} \textcolor[rgb]{0.827,0.280,0.262}{brown} \textcolor[rgb]{0.385,0.079,0.433}{leather} \textcolor[rgb]{0.689,0.192,0.358}{boot} \textcolor[rgb]{0.541,0.135,0.415}{with} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.689,0.192,0.358}{pointed} \textcolor[rgb]{0.923,0.399,0.155}{toe.}
6;\textcolor[rgb]{0.541,0.135,0.415}{The} \textcolor[rgb]{0.923,0.399,0.155}{image} \textcolor[rgb]{0.238,0.037,0.396}{is} \textcolor[rgb]{0.689,0.192,0.358}{an} \textcolor[rgb]{0.827,0.280,0.262}{oil} \textcolor[rgb]{0.541,0.135,0.415}{painting} \textcolor[rgb]{0.827,0.280,0.262}{featuring} \textcolor[rgb]{0.077,0.042,0.206}{a} \textcolor[rgb]{0.923,0.399,0.155}{vibrant} \textcolor[rgb]{0.689,0.192,0.358}{bouquet} \textcolor[rgb]{0.978,0.558,0.035}{of} \textcolor[rgb]{0.923,0.399,0.155}{flowers} \textcolor[rgb]{0.827,0.280,0.262}{in} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.541,0.135,0.415}{blue} \textcolor[rgb]{0.238,0.037,0.396}{vase} \textcolor[rgb]{0.827,0.280,0.262}{against} \textcolor[rgb]{0.689,0.192,0.358}{a} \textcolor[rgb]{0.827,0.280,0.262}{dark} \textcolor[rgb]{0.541,0.135,0.415}{background.}
7;\textcolor[rgb]{0.385,0.079,0.433}{The} \textcolor[rgb]{0.541,0.135,0.415}{image} \textcolor[rgb]{0.978,0.558,0.035}{shows} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.923,0.399,0.155}{pink} \textcolor[rgb]{0.541,0.135,0.415}{dress} \textcolor[rgb]{0.689,0.192,0.358}{with} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.541,0.135,0.415}{floral} \textcolor[rgb]{0.689,0.192,0.358}{pattern} \textcolor[rgb]{0.923,0.399,0.155}{displayed} \textcolor[rgb]{0.827,0.280,0.262}{on} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.923,0.399,0.155}{white} \textcolor[rgb]{0.827,0.280,0.262}{background.}
8;\textcolor[rgb]{0.385,0.079,0.433}{A} \textcolor[rgb]{0.541,0.135,0.415}{blue} \textcolor[rgb]{0.238,0.037,0.396}{bicycle} \textcolor[rgb]{0.385,0.079,0.433}{with} \textcolor[rgb]{0.689,0.192,0.358}{a} \textcolor[rgb]{0.923,0.399,0.155}{basket} \textcolor[rgb]{0.827,0.280,0.262}{and} \textcolor[rgb]{0.238,0.037,0.396}{a} \textcolor[rgb]{0.923,0.399,0.155}{seat} \textcolor[rgb]{0.827,0.280,0.262}{is} \textcolor[rgb]{0.923,0.399,0.155}{shown} \textcolor[rgb]{0.689,0.192,0.358}{against} \textcolor[rgb]{0.541,0.135,0.415}{a} \textcolor[rgb]{0.541,0.135,0.415}{white} \textcolor[rgb]{0.827,0.280,0.262}{background.}
9;\textcolor[rgb]{0.238,0.037,0.396}{The} \textcolor[rgb]{0.827,0.280,0.262}{image} \textcolor[rgb]{0.923,0.399,0.155}{shows} \textcolor[rgb]{0.077,0.042,0.206}{a} \textcolor[rgb]{0.978,0.558,0.035}{brown} \textcolor[rgb]{0.689,0.192,0.358}{leather} \textcolor[rgb]{0.827,0.280,0.262}{motorcycle} \textcolor[rgb]{0.385,0.079,0.433}{helmet} \textcolor[rgb]{0.689,0.192,0.358}{with} \textcolor[rgb]{0.689,0.192,0.358}{a} \textcolor[rgb]{0.978,0.558,0.035}{strap,} \textcolor[rgb]{0.923,0.399,0.155}{against} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.689,0.192,0.358}{white} \textcolor[rgb]{0.827,0.280,0.262}{background.}
10;\textcolor[rgb]{0.385,0.079,0.433}{A} \textcolor[rgb]{0.923,0.399,0.155}{close-up} \textcolor[rgb]{0.541,0.135,0.415}{portrait} \textcolor[rgb]{0.827,0.280,0.262}{of} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.978,0.558,0.035}{man} \textcolor[rgb]{0.827,0.280,0.262}{wearing} \textcolor[rgb]{0.923,0.399,0.155}{a} \textcolor[rgb]{0.541,0.135,0.415}{brown} \textcolor[rgb]{0.923,0.399,0.155}{jacket} \textcolor[rgb]{0.689,0.192,0.358}{with} \textcolor[rgb]{0.541,0.135,0.415}{a} \textcolor[rgb]{0.827,0.280,0.262}{serious} \textcolor[rgb]{0.923,0.399,0.155}{expression,} \textcolor[rgb]{0.923,0.399,0.155}{set} \textcolor[rgb]{0.827,0.280,0.262}{against} \textcolor[rgb]{0.238,0.037,0.396}{a} \textcolor[rgb]{0.827,0.280,0.262}{dark} \textcolor[rgb]{0.923,0.399,0.155}{background.}
11;\textcolor[rgb]{0.385,0.079,0.433}{The} \textcolor[rgb]{0.541,0.135,0.415}{image} \textcolor[rgb]{0.689,0.192,0.358}{shows} \textcolor[rgb]{0.238,0.037,0.396}{a} \textcolor[rgb]{0.923,0.399,0.155}{close-up} \textcolor[rgb]{0.541,0.135,0.415}{of} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.923,0.399,0.155}{alloy} \textcolor[rgb]{0.827,0.280,0.262}{wheel} \textcolor[rgb]{0.541,0.135,0.415}{with} \textcolor[rgb]{0.827,0.280,0.262}{a} \textcolor[rgb]{0.978,0.558,0.035}{design} \textcolor[rgb]{0.923,0.399,0.155}{featuring} \textcolor[rgb]{0.541,0.135,0.415}{a} \textcolor[rgb]{0.923,0.399,0.155}{distinctive} \textcolor[rgb]{0.689,0.192,0.358}{design.}
12;\textcolor[rgb]{0.385,0.079,0.433}{A} \textcolor[rgb]{0.541,0.135,0.415}{watercolor} \textcolor[rgb]{0.923,0.399,0.155}{illustration} \textcolor[rgb]{0.689,0.192,0.358}{of} \textcolor[rgb]{0.827,0.280,0.262}{a} \textcolor[rgb]{0.923,0.399,0.155}{vibrant} \textcolor[rgb]{0.689,0.192,0.358}{bird} \textcolor[rgb]{0.541,0.135,0.415}{perched} \textcolor[rgb]{0.541,0.135,0.415}{on} \textcolor[rgb]{0.923,0.399,0.155}{a} \textcolor[rgb]{0.827,0.280,0.262}{branch,} \textcolor[rgb]{0.923,0.399,0.155}{set} \textcolor[rgb]{0.827,0.280,0.262}{against} \textcolor[rgb]{0.238,0.037,0.396}{a} \textcolor[rgb]{0.541,0.135,0.415}{white} \textcolor[rgb]{0.827,0.280,0.262}{background.}
13;\textcolor[rgb]{0.385,0.079,0.433}{The} \textcolor[rgb]{0.541,0.135,0.415}{image} \textcolor[rgb]{0.923,0.399,0.155}{shows} \textcolor[rgb]{0.827,0.280,0.262}{a} \textcolor[rgb]{0.923,0.399,0.155}{wooden} \textcolor[rgb]{0.689,0.192,0.358}{table} \textcolor[rgb]{0.827,0.280,0.262}{with} \textcolor[rgb]{0.077,0.042,0.206}{a} \textcolor[rgb]{0.689,0.192,0.358}{variety} \textcolor[rgb]{0.923,0.399,0.155}{of} \textcolor[rgb]{0.541,0.135,0.415}{food} \textcolor[rgb]{0.689,0.192,0.358}{items,} \textcolor[rgb]{0.923,0.399,0.155}{vegetables,} \textcolor[rgb]{0.541,0.135,0.415}{and} \textcolor[rgb]{0.978,0.558,0.035}{a,} \textcolor[rgb]{0.978,0.558,0.035}{and} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.923,0.399,0.155}{glass} \textcolor[rgb]{0.827,0.280,0.262}{of} \textcolor[rgb]{0.923,0.399,0.155}{beer.}
14;\textcolor[rgb]{0.385,0.079,0.433}{The} \textcolor[rgb]{0.827,0.280,0.262}{image} \textcolor[rgb]{0.689,0.192,0.358}{features} \textcolor[rgb]{0.541,0.135,0.415}{a} \textcolor[rgb]{0.689,0.192,0.358}{porcelain} \textcolor[rgb]{0.978,0.558,0.035}{teapot} \textcolor[rgb]{0.923,0.399,0.155}{with} \textcolor[rgb]{0.978,0.558,0.035}{a} \textcolor[rgb]{0.827,0.280,0.262}{floral} \textcolor[rgb]{0.923,0.399,0.155}{pattern} \textcolor[rgb]{0.689,0.192,0.358}{and} \textcolor[rgb]{0.077,0.042,0.206}{a} \textcolor[rgb]{0.689,0.192,0.358}{handle,} \textcolor[rgb]{0.923,0.399,0.155}{set} \textcolor[rgb]{0.827,0.280,0.262}{against} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.541,0.135,0.415}{plain} \textcolor[rgb]{0.923,0.399,0.155}{background.}
15;\textcolor[rgb]{0.923,0.399,0.155}{A} \textcolor[rgb]{0.827,0.280,0.262}{wooden} \textcolor[rgb]{0.385,0.079,0.433}{shed} \textcolor[rgb]{0.541,0.135,0.415}{with} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.923,0.399,0.155}{ted} \textcolor[rgb]{0.541,0.135,0.415}{roof} \textcolor[rgb]{0.923,0.399,0.155}{is} \textcolor[rgb]{0.689,0.192,0.358}{situated} \textcolor[rgb]{0.923,0.399,0.155}{in} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.541,0.135,0.415}{garden} \textcolor[rgb]{0.689,0.192,0.358}{with} \textcolor[rgb]{0.541,0.135,0.415}{a} \textcolor[rgb]{0.978,0.558,0.035}{garden} \textcolor[rgb]{0.923,0.399,0.155}{and} \textcolor[rgb]{0.978,0.558,0.035}{trees} \textcolor[rgb]{0.827,0.280,0.262}{in} \textcolor[rgb]{0.923,0.399,0.155}{the} \textcolor[rgb]{0.689,0.192,0.358}{background.}
16;\textcolor[rgb]{0.238,0.037,0.396}{A} \textcolor[rgb]{0.385,0.079,0.433}{green} \textcolor[rgb]{0.923,0.399,0.155}{car} \textcolor[rgb]{0.689,0.192,0.358}{is} \textcolor[rgb]{0.541,0.135,0.415}{parked} \textcolor[rgb]{0.689,0.192,0.358}{on} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.923,0.399,0.155}{gravel} \textcolor[rgb]{0.827,0.280,0.262}{surface} \textcolor[rgb]{0.689,0.192,0.358}{with} \textcolor[rgb]{0.923,0.399,0.155}{bare} \textcolor[rgb]{0.541,0.135,0.415}{trees} \textcolor[rgb]{0.978,0.558,0.035}{in} \textcolor[rgb]{0.827,0.280,0.262}{the} \textcolor[rgb]{0.689,0.192,0.358}{background.}
17;\textcolor[rgb]{0.238,0.037,0.396}{Two} \textcolor[rgb]{0.689,0.192,0.358}{glasses} \textcolor[rgb]{0.541,0.135,0.415}{filled} \textcolor[rgb]{0.827,0.280,0.262}{with} \textcolor[rgb]{0.385,0.079,0.433}{pink} \textcolor[rgb]{0.541,0.135,0.415}{smoothie} \textcolor[rgb]{0.689,0.192,0.358}{are} \textcolor[rgb]{0.827,0.280,0.262}{placed} \textcolor[rgb]{0.923,0.399,0.155}{on} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.689,0.192,0.358}{marble} \textcolor[rgb]{0.541,0.135,0.415}{surface} \textcolor[rgb]{0.689,0.192,0.358}{with} \textcolor[rgb]{0.541,0.135,0.415}{a} \textcolor[rgb]{0.978,0.558,0.035}{few} \textcolor[rgb]{0.689,0.192,0.358}{scattered} \textcolor[rgb]{0.923,0.399,0.155}{strawberries} \textcolor[rgb]{0.827,0.280,0.262}{scattered} \textcolor[rgb]{0.827,0.280,0.262}{around} \textcolor[rgb]{0.978,0.558,0.035}{it.}
18;\textcolor[rgb]{0.689,0.192,0.358}{The} \textcolor[rgb]{0.923,0.399,0.155}{image} \textcolor[rgb]{0.385,0.079,0.433}{shows} \textcolor[rgb]{0.923,0.399,0.155}{a} \textcolor[rgb]{0.541,0.135,0.415}{gray} \textcolor[rgb]{0.827,0.280,0.262}{onesie} \textcolor[rgb]{0.827,0.280,0.262}{laid} \textcolor[rgb]{0.238,0.037,0.396}{out} \textcolor[rgb]{0.385,0.079,0.433}{on} \textcolor[rgb]{0.827,0.280,0.262}{a} \textcolor[rgb]{0.689,0.192,0.358}{wooden} \textcolor[rgb]{0.923,0.399,0.155}{surface,} \textcolor[rgb]{0.541,0.135,0.415}{accompanied} \textcolor[rgb]{0.385,0.079,0.433}{by} \textcolor[rgb]{0.541,0.135,0.415}{a} \textcolor[rgb]{0.827,0.280,0.262}{bouquet} \textcolor[rgb]{0.923,0.399,0.155}{of} \textcolor[rgb]{0.689,0.192,0.358}{yellow} \textcolor[rgb]{0.923,0.399,0.155}{flowers} \textcolor[rgb]{0.978,0.558,0.035}{and} \textcolor[rgb]{0.923,0.399,0.155}{balls.}
19;\textcolor[rgb]{0.238,0.037,0.396}{A} \textcolor[rgb]{0.923,0.399,0.155}{pile} \textcolor[rgb]{0.541,0.135,0.415}{of} \textcolor[rgb]{0.827,0.280,0.262}{pink} \textcolor[rgb]{0.689,0.192,0.358}{buttons} \textcolor[rgb]{0.978,0.558,0.035}{is} \textcolor[rgb]{0.385,0.079,0.433}{scattered} \textcolor[rgb]{0.541,0.135,0.415}{on} \textcolor[rgb]{0.238,0.037,0.396}{a} \textcolor[rgb]{0.541,0.135,0.415}{white} \textcolor[rgb]{0.827,0.280,0.262}{surface.}
20;\textcolor[rgb]{0.238,0.037,0.396}{A} \textcolor[rgb]{0.978,0.558,0.035}{smiling} \textcolor[rgb]{0.689,0.192,0.358}{woman} \textcolor[rgb]{0.385,0.079,0.433}{is} \textcolor[rgb]{0.689,0.192,0.358}{wearing} \textcolor[rgb]{0.541,0.135,0.415}{a} \textcolor[rgb]{0.978,0.558,0.035}{large} \textcolor[rgb]{0.689,0.192,0.358}{blue} \textcolor[rgb]{0.978,0.558,0.035}{hat} \textcolor[rgb]{0.827,0.280,0.262}{with} \textcolor[rgb]{0.238,0.037,0.396}{a} \textcolor[rgb]{0.541,0.135,0.415}{feather} \textcolor[rgb]{0.978,0.558,0.035}{on} \textcolor[rgb]{0.923,0.399,0.155}{top,} \textcolor[rgb]{0.923,0.399,0.155}{against} \textcolor[rgb]{0.541,0.135,0.415}{a} \textcolor[rgb]{0.923,0.399,0.155}{dark} \textcolor[rgb]{0.827,0.280,0.262}{background.}
21;\textcolor[rgb]{0.923,0.399,0.155}{The} \textcolor[rgb]{0.689,0.192,0.358}{image} \textcolor[rgb]{0.978,0.558,0.035}{features} \textcolor[rgb]{0.541,0.135,0.415}{a} \textcolor[rgb]{0.541,0.135,0.415}{spiral-bound} \textcolor[rgb]{0.541,0.135,0.415}{notebook} \textcolor[rgb]{0.923,0.399,0.155}{with} \textcolor[rgb]{0.077,0.042,0.206}{a} \textcolor[rgb]{0.541,0.135,0.415}{floral} \textcolor[rgb]{0.689,0.192,0.358}{pattern} \textcolor[rgb]{0.923,0.399,0.155}{and} \textcolor[rgb]{0.978,0.558,0.035}{flowers,} \textcolor[rgb]{0.923,0.399,0.155}{set} \textcolor[rgb]{0.541,0.135,0.415}{against} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.923,0.399,0.155}{white} \textcolor[rgb]{0.689,0.192,0.358}{background.}
22;\textcolor[rgb]{0.238,0.037,0.396}{Two} \textcolor[rgb]{0.923,0.399,0.155}{porcelain} \textcolor[rgb]{0.689,0.192,0.358}{dolls} \textcolor[rgb]{0.978,0.558,0.035}{and} \textcolor[rgb]{0.923,0.399,0.155}{green} \textcolor[rgb]{0.978,0.558,0.035}{dress} \textcolor[rgb]{0.385,0.079,0.433}{are} \textcolor[rgb]{0.827,0.280,0.262}{displayed,} \textcolor[rgb]{0.689,0.192,0.358}{posed} \textcolor[rgb]{0.385,0.079,0.433}{against} \textcolor[rgb]{0.238,0.037,0.396}{a} \textcolor[rgb]{0.385,0.079,0.433}{white} \textcolor[rgb]{0.923,0.399,0.155}{background.}
23;\textcolor[rgb]{0.541,0.135,0.415}{A} \textcolor[rgb]{0.385,0.079,0.433}{bouquet} \textcolor[rgb]{0.541,0.135,0.415}{of} \textcolor[rgb]{0.923,0.399,0.155}{assorted} \textcolor[rgb]{0.923,0.399,0.155}{roses,} \textcolor[rgb]{0.689,0.192,0.358}{and} \textcolor[rgb]{0.978,0.558,0.035}{other} \textcolor[rgb]{0.827,0.280,0.262}{flowers} \textcolor[rgb]{0.978,0.558,0.035}{is} \textcolor[rgb]{0.541,0.135,0.415}{in} \textcolor[rgb]{0.978,0.558,0.035}{a} \textcolor[rgb]{0.923,0.399,0.155}{glass} \textcolor[rgb]{0.385,0.079,0.433}{vase} \textcolor[rgb]{0.689,0.192,0.358}{against} \textcolor[rgb]{0.238,0.037,0.396}{a} \textcolor[rgb]{0.827,0.280,0.262}{dark} \textcolor[rgb]{0.689,0.192,0.358}{background.}
24;\textcolor[rgb]{0.978,0.558,0.035}{Amannquin} \textcolor[rgb]{0.827,0.280,0.262}{is} \textcolor[rgb]{0.689,0.192,0.358}{dressed} \textcolor[rgb]{0.541,0.135,0.415}{in} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.827,0.280,0.262}{light} \textcolor[rgb]{0.541,0.135,0.415}{blue} \textcolor[rgb]{0.689,0.192,0.358}{suit} \textcolor[rgb]{0.923,0.399,0.155}{a} \textcolor[rgb]{0.827,0.280,0.262}{suit} \textcolor[rgb]{0.923,0.399,0.155}{with} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.923,0.399,0.155}{bow} \textcolor[rgb]{0.827,0.280,0.262}{tie,} \textcolor[rgb]{0.923,0.399,0.155}{set} \textcolor[rgb]{0.827,0.280,0.262}{against} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.689,0.192,0.358}{white} \textcolor[rgb]{0.923,0.399,0.155}{background.}
25;\textcolor[rgb]{0.238,0.037,0.396}{A} \textcolor[rgb]{0.541,0.135,0.415}{small} \textcolor[rgb]{0.385,0.079,0.433}{wooden} \textcolor[rgb]{0.923,0.399,0.155}{wooden} \textcolor[rgb]{0.541,0.135,0.415}{cabin} \textcolor[rgb]{0.689,0.192,0.358}{with} \textcolor[rgb]{0.827,0.280,0.262}{a} \textcolor[rgb]{0.923,0.399,0.155}{gabed} \textcolor[rgb]{0.541,0.135,0.415}{roof,} \textcolor[rgb]{0.541,0.135,0.415}{surrounded} \textcolor[rgb]{0.689,0.192,0.358}{by} \textcolor[rgb]{0.923,0.399,0.155}{trees.}
26;\textcolor[rgb]{0.238,0.037,0.396}{The} \textcolor[rgb]{0.385,0.079,0.433}{image} \textcolor[rgb]{0.923,0.399,0.155}{features} \textcolor[rgb]{0.077,0.042,0.206}{a} \textcolor[rgb]{0.541,0.135,0.415}{decorative} \textcolor[rgb]{0.827,0.280,0.262}{pendant} \textcolor[rgb]{0.385,0.079,0.433}{with} \textcolor[rgb]{0.827,0.280,0.262}{a} \textcolor[rgb]{0.541,0.135,0.415}{floral} \textcolor[rgb]{0.978,0.558,0.035}{design,} \textcolor[rgb]{0.923,0.399,0.155}{set} \textcolor[rgb]{0.827,0.280,0.262}{against} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.923,0.399,0.155}{black} \textcolor[rgb]{0.689,0.192,0.358}{background.}
27;\textcolor[rgb]{0.238,0.037,0.396}{The} \textcolor[rgb]{0.689,0.192,0.358}{image} \textcolor[rgb]{0.827,0.280,0.262}{features} \textcolor[rgb]{0.077,0.042,0.206}{a} \textcolor[rgb]{0.541,0.135,0.415}{decorative} \textcolor[rgb]{0.689,0.192,0.358}{crown} \textcolor[rgb]{0.923,0.399,0.155}{adorned} \textcolor[rgb]{0.385,0.079,0.433}{with} \textcolor[rgb]{0.827,0.280,0.262}{gemstones,} \textcolor[rgb]{0.923,0.399,0.155}{set} \textcolor[rgb]{0.827,0.280,0.262}{against} \textcolor[rgb]{0.923,0.399,0.155}{a} \textcolor[rgb]{0.541,0.135,0.415}{a} \textcolor[rgb]{0.923,0.399,0.155}{white} \textcolor[rgb]{0.689,0.192,0.358}{background.}
28;\textcolor[rgb]{0.689,0.192,0.358}{A} \textcolor[rgb]{0.827,0.280,0.262}{close-up} \textcolor[rgb]{0.827,0.280,0.262}{portrait} \textcolor[rgb]{0.541,0.135,0.415}{of} \textcolor[rgb]{0.923,0.399,0.155}{a} \textcolor[rgb]{0.827,0.280,0.262}{man} \textcolor[rgb]{0.978,0.558,0.035}{wearing} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.541,0.135,0.415}{blue} \textcolor[rgb]{0.689,0.192,0.358}{suit} \textcolor[rgb]{0.827,0.280,0.262}{with} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.827,0.280,0.262}{floral} \textcolor[rgb]{0.978,0.558,0.035}{tie,} \textcolor[rgb]{0.978,0.558,0.035}{set} \textcolor[rgb]{0.923,0.399,0.155}{against} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.978,0.558,0.035}{blurred} \textcolor[rgb]{0.923,0.399,0.155}{natural} \textcolor[rgb]{0.827,0.280,0.262}{background.}
29;\textcolor[rgb]{0.238,0.037,0.396}{The} \textcolor[rgb]{0.923,0.399,0.155}{image} \textcolor[rgb]{0.827,0.280,0.262}{features} \textcolor[rgb]{0.077,0.042,0.206}{a} \textcolor[rgb]{0.541,0.135,0.415}{decorative} \textcolor[rgb]{0.923,0.399,0.155}{Easter} \textcolor[rgb]{0.827,0.280,0.262}{egg} \textcolor[rgb]{0.385,0.079,0.433}{with} \textcolor[rgb]{0.923,0.399,0.155}{a} \textcolor[rgb]{0.541,0.135,0.415}{floral} \textcolor[rgb]{0.827,0.280,0.262}{pattern} \textcolor[rgb]{0.689,0.192,0.358}{and} \textcolor[rgb]{0.978,0.558,0.035}{gold,} \textcolor[rgb]{0.978,0.558,0.035}{set} \textcolor[rgb]{0.827,0.280,0.262}{against} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.827,0.280,0.262}{white} \textcolor[rgb]{0.689,0.192,0.358}{background.}
30;\textcolor[rgb]{0.385,0.079,0.433}{A} \textcolor[rgb]{0.689,0.192,0.358}{blue} \textcolor[rgb]{0.541,0.135,0.415}{car} \textcolor[rgb]{0.923,0.399,0.155}{is} \textcolor[rgb]{0.385,0.079,0.433}{parked} \textcolor[rgb]{0.689,0.192,0.358}{on} \textcolor[rgb]{0.238,0.037,0.396}{a} \textcolor[rgb]{0.923,0.399,0.155}{street} \textcolor[rgb]{0.689,0.192,0.358}{with} \textcolor[rgb]{0.827,0.280,0.262}{trees} \textcolor[rgb]{0.541,0.135,0.415}{in} \textcolor[rgb]{0.689,0.192,0.358}{the} \textcolor[rgb]{0.827,0.280,0.262}{background.}
31;\textcolor[rgb]{0.541,0.135,0.415}{A} \textcolor[rgb]{0.385,0.079,0.433}{green} \textcolor[rgb]{0.238,0.037,0.396}{tent} \textcolor[rgb]{0.923,0.399,0.155}{is} \textcolor[rgb]{0.541,0.135,0.415}{pitched} \textcolor[rgb]{0.385,0.079,0.433}{in} \textcolor[rgb]{0.689,0.192,0.358}{a} \textcolor[rgb]{0.978,0.558,0.035}{grassy} \textcolor[rgb]{0.978,0.558,0.035}{area} \textcolor[rgb]{0.827,0.280,0.262}{with} \textcolor[rgb]{0.238,0.037,0.396}{a} \textcolor[rgb]{0.689,0.192,0.358}{cloudy} \textcolor[rgb]{0.827,0.280,0.262}{sky} \textcolor[rgb]{0.978,0.558,0.035}{in} \textcolor[rgb]{0.923,0.399,0.155}{the} \textcolor[rgb]{0.689,0.192,0.358}{background.}
32;\textcolor[rgb]{0.385,0.079,0.433}{A} \textcolor[rgb]{0.689,0.192,0.358}{group} \textcolor[rgb]{0.978,0.558,0.035}{of} \textcolor[rgb]{0.541,0.135,0.415}{people} \textcolor[rgb]{0.689,0.192,0.358}{is} \textcolor[rgb]{0.923,0.399,0.155}{gathered} \textcolor[rgb]{0.827,0.280,0.262}{around} \textcolor[rgb]{0.385,0.079,0.433}{a} \textcolor[rgb]{0.827,0.280,0.262}{picnic} \textcolor[rgb]{0.689,0.192,0.358}{table,} \textcolor[rgb]{0.689,0.192,0.358}{with} \textcolor[rgb]{0.238,0.037,0.396}{a} \textcolor[rgb]{0.923,0.399,0.155}{building} \textcolor[rgb]{0.827,0.280,0.262}{in} \textcolor[rgb]{0.689,0.192,0.358}{the} \textcolor[rgb]{0.541,0.135,0.415}{background.}


==> figures/sd3_joint/data.csv <==
log_pow,clip
-5.0,0.27011075836420056
-4.5,0.2686324061155319
-4.0,0.2682319419533014
-3.5,0.2697960429862142
-3.0,0.2699402082115412
-2.5,0.2688523782938719
-2.0,0.2717800888121128
-1.5,0.2727508812248707
-1.0,0.27650074842572214
-0.5,0.27628310208022594
0.0,0.2790107346177101
0.5,0.27818035382032397
1.0,0.2710526618808508
1.5,0.2621848428994417
2.0,0.2539302238821983
2.5,0.24857428002357482
3.0,0.24525873611867427
3.5,0.24357124668359756
4.0,0.2418576546907425
4.5,0.2436663726940751
5.0,0.24132416658848524


==> figures/sd3_joint/data_app.csv <==
log_pow,low_whisk,q1,med,q3,high_whisk
-5.0,18.0,30.75,37.5,46.0,64.0
-4.5,18.0,29.75,37.0,45.0,64.0
-4.0,18.0,31.0,36.0,44.0,63.0
-3.5,20.0,31.0,37.0,44.0,63.0
-3.0,21.0,29.0,35.0,43.25,63.0
-2.5,21.0,30.0,36.0,44.0,65.0
-2.0,17.0,31.0,35.0,43.0,60.0
-1.5,21.0,32.0,38.0,45.0,64.0
-1.0,23.0,33.0,38.0,47.0,67.0
-0.5,24.0,36.75,44.0,53.0,77.0
0.0,31.0,46.75,60.0,69.0,79.0
0.5,44.0,62.25,74.0,77.0,79.0
1.0,71.0,74.75,76.0,78.0,80.0
1.5,72.0,75.0,77.0,77.25,79.0
2.0,73.0,75.0,77.0,77.0,79.0
2.5,72.0,75.0,76.0,77.0,79.0
3.0,73.0,75.0,76.0,77.0,79.0
3.5,72.0,75.0,76.0,77.0,79.0
4.0,70.0,74.0,76.0,77.0,79.0
4.5,72.0,75.0,76.0,77.0,79.0
5.0,71.0,74.0,75.0,77.0,79.0


==> figures/sd3_joint/images_13/captions.csv <==
idx;txt
0;\textcolor[rgb]{0.348,0.065,0.430}{A} \textcolor[rgb]{0.952,0.462,0.105}{close-up} \textcolor[rgb]{0.497,0.119,0.424}{photo} \textcolor[rgb]{0.142,0.046,0.309}{of} \textcolor[rgb]{0.976,0.544,0.044}{a} \textcolor[rgb]{0.012,0.009,0.063}{vintage} \textcolor[rgb]{0.856,0.307,0.235}{blue} \textcolor[rgb]{0.099,0.046,0.244}{Volkswagen} \textcolor[rgb]{0.961,0.489,0.084}{bicycle} \textcolor[rgb]{0.978,0.558,0.035}{camper} \textcolor[rgb]{0.348,0.065,0.430}{truck} \textcolor[rgb]{0.022,0.017,0.097}{with} \textcolor[rgb]{0.373,0.074,0.432}{silver} \textcolor[rgb]{0.969,0.516,0.063}{accents,} \textcolor[rgb]{0.170,0.042,0.341}{displayed} \textcolor[rgb]{0.038,0.026,0.132}{on} \textcolor[rgb]{0.665,0.182,0.370}{a} \textcolor[rgb]{0.952,0.462,0.105}{subway} \textcolor[rgb]{0.961,0.489,0.084}{station,} \textcolor[rgb]{0.874,0.327,0.217}{with} \textcolor[rgb]{0.969,0.516,0.063}{foliage} \textcolor[rgb]{0.712,0.204,0.344}{in} \textcolor[rgb]{0.969,0.516,0.063}{front} \textcolor[rgb]{0.961,0.489,0.084}{visible} \textcolor[rgb]{0.930,0.411,0.145}{in} \textcolor[rgb]{0.969,0.516,0.063}{the} \textcolor[rgb]{0.890,0.348,0.198}{background.}
1;\textcolor[rgb]{0.348,0.065,0.430}{A} \textcolor[rgb]{0.952,0.462,0.105}{close-up} \textcolor[rgb]{0.497,0.119,0.424}{photo} \textcolor[rgb]{0.142,0.046,0.309}{of} \textcolor[rgb]{0.969,0.516,0.063}{a} \textcolor[rgb]{0.012,0.009,0.063}{vintage} \textcolor[rgb]{0.978,0.558,0.035}{car} \textcolor[rgb]{0.976,0.544,0.044}{with} \textcolor[rgb]{0.976,0.544,0.044}{a} \textcolor[rgb]{0.930,0.411,0.145}{vintage} \textcolor[rgb]{0.976,0.544,0.044}{turquoise} \textcolor[rgb]{0.099,0.046,0.244}{Volkswagen} \textcolor[rgb]{0.961,0.489,0.084}{bicycle} \textcolor[rgb]{0.902,0.364,0.184}{truck} \textcolor[rgb]{0.969,0.516,0.063}{and} \textcolor[rgb]{0.976,0.544,0.044}{turquoise} \textcolor[rgb]{0.978,0.558,0.035}{motorcycle} \textcolor[rgb]{0.022,0.017,0.097}{with} \textcolor[rgb]{0.856,0.307,0.235}{brown} \textcolor[rgb]{0.952,0.462,0.105}{stitching,} \textcolor[rgb]{0.942,0.436,0.125}{parked} \textcolor[rgb]{0.373,0.074,0.432}{on} \textcolor[rgb]{0.665,0.182,0.370}{a} \textcolor[rgb]{0.890,0.348,0.198}{grassy} \textcolor[rgb]{0.472,0.111,0.428}{area} \textcolor[rgb]{0.976,0.544,0.044}{with} \textcolor[rgb]{0.978,0.558,0.035}{plants} \textcolor[rgb]{0.930,0.411,0.145}{in} \textcolor[rgb]{0.616,0.162,0.391}{a} \textcolor[rgb]{0.976,0.544,0.044}{white} \textcolor[rgb]{0.969,0.516,0.063}{wall} \textcolor[rgb]{0.038,0.026,0.132}{on} \textcolor[rgb]{0.902,0.364,0.184}{the} \textcolor[rgb]{0.616,0.162,0.391}{rear.}
2;\textcolor[rgb]{0.348,0.065,0.430}{A} \textcolor[rgb]{0.775,0.240,0.304}{close-up} \textcolor[rgb]{0.497,0.119,0.424}{photo} \textcolor[rgb]{0.142,0.046,0.309}{of} \textcolor[rgb]{0.628,0.167,0.386}{a} \textcolor[rgb]{0.012,0.009,0.063}{vintage} \textcolor[rgb]{0.961,0.489,0.084}{vintage} \textcolor[rgb]{0.497,0.119,0.424}{blue} \textcolor[rgb]{0.099,0.046,0.244}{sports} \textcolor[rgb]{0.566,0.144,0.408}{car} \textcolor[rgb]{0.022,0.017,0.097}{with} \textcolor[rgb]{0.930,0.411,0.145}{its} \textcolor[rgb]{0.077,0.042,0.206}{distinctive} \textcolor[rgb]{0.976,0.544,0.044}{grille} \textcolor[rgb]{0.665,0.182,0.370}{and} \textcolor[rgb]{0.712,0.204,0.344}{high} \textcolor[rgb]{0.890,0.348,0.198}{food} \textcolor[rgb]{0.978,0.558,0.035}{grill,} \textcolor[rgb]{0.976,0.544,0.044}{equipped} \textcolor[rgb]{0.969,0.516,0.063}{with} \textcolor[rgb]{0.978,0.558,0.035}{peingcarat} \textcolor[rgb]{0.969,0.516,0.063}{headlightlights,} \textcolor[rgb]{0.252,0.038,0.403}{parked} \textcolor[rgb]{0.038,0.026,0.132}{on} \textcolor[rgb]{0.712,0.204,0.344}{a} \textcolor[rgb]{0.837,0.288,0.253}{parked} \textcolor[rgb]{0.591,0.153,0.400}{indoors} \textcolor[rgb]{0.522,0.128,0.420}{against} \textcolor[rgb]{0.170,0.042,0.341}{a} \textcolor[rgb]{0.056,0.035,0.168}{brick} \textcolor[rgb]{0.916,0.387,0.165}{wall.}
3;\textcolor[rgb]{0.969,0.516,0.063}{of} \textcolor[rgb]{0.837,0.288,0.253}{the} \textcolor[rgb]{0.797,0.255,0.287}{top} \textcolor[rgb]{0.976,0.544,0.044}{letters} \textcolor[rgb]{0.942,0.436,0.125}{on} \textcolor[rgb]{0.976,0.544,0.044}{the} \textcolor[rgb]{0.930,0.411,0.145}{shell} \textcolor[rgb]{0.976,0.544,0.044}{clovel.} \textcolor[rgb]{0.775,0.240,0.304}{The} \textcolor[rgb]{0.969,0.516,0.063}{green} \textcolor[rgb]{0.978,0.558,0.035}{snack} \textcolor[rgb]{0.976,0.544,0.044}{itself} \textcolor[rgb]{0.978,0.558,0.035}{the} \textcolor[rgb]{0.856,0.307,0.235}{forehead} \textcolor[rgb]{0.952,0.462,0.105}{border.} \textcolor[rgb]{0.902,0.364,0.184}{The} \textcolor[rgb]{0.961,0.489,0.084}{right} \textcolor[rgb]{0.976,0.544,0.044}{platform,} \textcolor[rgb]{0.952,0.462,0.105}{while} \textcolor[rgb]{0.942,0.436,0.125}{the} \textcolor[rgb]{0.978,0.558,0.035}{fantastic} \textcolor[rgb]{0.976,0.544,0.044}{The} \textcolor[rgb]{0.916,0.387,0.165}{depicts} \textcolor[rgb]{0.952,0.462,0.105}{names} \textcolor[rgb]{0.916,0.387,0.165}{using} \textcolor[rgb]{0.969,0.516,0.063}{a} \textcolor[rgb]{0.976,0.544,0.044}{swirl-dstone,} \textcolor[rgb]{0.978,0.558,0.035}{withagnoi} \textcolor[rgb]{0.978,0.558,0.035}{limit} \textcolor[rgb]{0.976,0.544,0.044}{the} \textcolor[rgb]{0.969,0.516,0.063}{masterpiece} \textcolor[rgb]{0.976,0.544,0.044}{and} \textcolor[rgb]{0.978,0.558,0.035}{measurementthemed} \textcolor[rgb]{0.952,0.462,0.105}{quilt-} \textcolor[rgb]{0.978,0.558,0.035}{pretzelingetherrounds} \textcolor[rgb]{0.930,0.411,0.145}{a} \textcolor[rgb]{0.978,0.558,0.035}{metallic} \textcolor[rgb]{0.753,0.226,0.319}{tile} \textcolor[rgb]{0.978,0.558,0.035}{of} \textcolor[rgb]{0.976,0.544,0.044}{bacon,} \textcolor[rgb]{0.497,0.119,0.424}{a} \textcolor[rgb]{0.978,0.558,0.035}{monddy} \textcolor[rgb]{0.978,0.558,0.035}{word.MA-AMP,} \textcolor[rgb]{0.930,0.411,0.145}{buildings} \textcolor[rgb]{0.969,0.516,0.063}{pattern,} \textcolor[rgb]{0.976,0.544,0.044}{dominate}
4;"\textcolor[rgb]{0.969,0.516,0.063}{s} \textcolor[rgb]{0.976,0.544,0.044}{unfolds} \textcolor[rgb]{0.976,0.544,0.044}{with} \textcolor[rgb]{0.961,0.489,0.084}{a} \textcolor[rgb]{0.976,0.544,0.044}{retrozoned} \textcolor[rgb]{0.969,0.516,0.063}{from} \textcolor[rgb]{0.961,0.489,0.084}{the} \textcolor[rgb]{0.976,0.544,0.044}{pageinspired,} \textcolor[rgb]{0.978,0.558,0.035}{Cleveland-colored} \textcolor[rgb]{0.976,0.544,0.044}{brain""} \textcolor[rgb]{0.976,0.544,0.044}{Chili} \textcolor[rgb]{0.942,0.436,0.125}{a} \textcolor[rgb]{0.961,0.489,0.084}{grand} \textcolor[rgb]{0.969,0.516,0.063}{bathroom,} \textcolor[rgb]{0.969,0.516,0.063}{backdrop.} \textcolor[rgb]{0.976,0.544,0.044}{side} \textcolor[rgb]{0.969,0.516,0.063}{and} \textcolor[rgb]{0.978,0.558,0.035}{watercolorTC} \textcolor[rgb]{0.978,0.558,0.035}{The""} \textcolor[rgb]{0.976,0.544,0.044}{is} \textcolor[rgb]{0.978,0.558,0.035}{cab} \textcolor[rgb]{0.961,0.489,0.084}{is} \textcolor[rgb]{0.976,0.544,0.044}{bottom.} \textcolor[rgb]{0.978,0.558,0.035}{clasped} \textcolor[rgb]{0.961,0.489,0.084}{underneath} \textcolor[rgb]{0.930,0.411,0.145}{while} \textcolor[rgb]{0.976,0.544,0.044}{the} \textcolor[rgb]{0.961,0.489,0.084}{""} \textcolor[rgb]{0.976,0.544,0.044}{height} \textcolor[rgb]{0.969,0.516,0.063}{rescue} \textcolor[rgb]{0.976,0.544,0.044}{features} \textcolor[rgb]{0.961,0.489,0.084}{top,} \textcolor[rgb]{0.976,0.544,0.044}{dim} \textcolor[rgb]{0.969,0.516,0.063}{with} \textcolor[rgb]{0.976,0.544,0.044}{the} \textcolor[rgb]{0.978,0.558,0.035}{top} \textcolor[rgb]{0.916,0.387,0.165}{display} \textcolor[rgb]{0.978,0.558,0.035}{of} \textcolor[rgb]{0.976,0.544,0.044}{gas-style} \textcolor[rgb]{0.976,0.544,0.044}{point} \textcolor[rgb]{0.952,0.462,0.105}{while} \textcolor[rgb]{0.969,0.516,0.063}{nature} \textcolor[rgb]{0.976,0.544,0.044}{same} \textcolor[rgb]{0.978,0.558,0.035}{suggesting} \textcolor[rgb]{0.961,0.489,0.084}{unique} \textcolor[rgb]{0.976,0.544,0.044}{figure} \textcolor[rgb]{0.969,0.516,0.063}{front} \textcolor[rgb]{0.976,0.544,0.044}{depicthouse} \textcolor[rgb]{0.969,0.516,0.063}{on} \textcolor[rgb]{0.976,0.544,0.044}{Route,} \textcolor[rgb]{0.969,0.516,0.063}{or} \textcolor[rgb]{0.976,0.544,0.044}{the} \textcolor[rgb]{0.942,0.436,0.125}{The}"


==> figures/sd3_joint/images_3/captions.csv <==
idx;txt
0;\textcolor[rgb]{0.472,0.111,0.428}{The} \textcolor[rgb]{0.952,0.462,0.105}{image} \textcolor[rgb]{0.616,0.162,0.391}{shows} \textcolor[rgb]{0.969,0.516,0.063}{a} \textcolor[rgb]{0.099,0.046,0.244}{wooden} \textcolor[rgb]{0.817,0.271,0.270}{cutting} \textcolor[rgb]{0.837,0.288,0.253}{board} \textcolor[rgb]{0.753,0.226,0.319}{with} \textcolor[rgb]{0.616,0.162,0.391}{a} \textcolor[rgb]{0.497,0.119,0.424}{bowl} \textcolor[rgb]{0.930,0.411,0.145}{of} \textcolor[rgb]{0.952,0.462,0.105}{coffee,} \textcolor[rgb]{0.005,0.003,0.031}{surrounded} \textcolor[rgb]{0.628,0.167,0.386}{by} \textcolor[rgb]{0.522,0.128,0.420}{various} \textcolor[rgb]{0.976,0.544,0.044}{food} \textcolor[rgb]{0.591,0.153,0.400}{ingredients} \textcolor[rgb]{0.252,0.038,0.403}{wrapped} \textcolor[rgb]{0.930,0.411,0.145}{in} \textcolor[rgb]{0.616,0.162,0.391}{the} \textcolor[rgb]{0.012,0.009,0.063}{food} \textcolor[rgb]{0.978,0.558,0.035}{rings,} \textcolor[rgb]{0.038,0.026,0.132}{with} \textcolor[rgb]{0.978,0.558,0.035}{toothpicks} \textcolor[rgb]{0.916,0.387,0.165}{pieces} \textcolor[rgb]{0.969,0.516,0.063}{of} \textcolor[rgb]{0.753,0.226,0.319}{ingredients} \textcolor[rgb]{0.978,0.558,0.035}{in} \textcolor[rgb]{0.976,0.544,0.044}{the} \textcolor[rgb]{0.978,0.558,0.035}{food.}
1;\textcolor[rgb]{0.753,0.226,0.319}{The} \textcolor[rgb]{0.952,0.462,0.105}{image} \textcolor[rgb]{0.969,0.516,0.063}{shows} \textcolor[rgb]{0.969,0.516,0.063}{a} \textcolor[rgb]{0.099,0.046,0.244}{wooden} \textcolor[rgb]{0.616,0.162,0.391}{platter} \textcolor[rgb]{0.005,0.003,0.031}{surrounded} \textcolor[rgb]{0.497,0.119,0.424}{by} \textcolor[rgb]{0.252,0.038,0.403}{colorful} \textcolor[rgb]{0.012,0.009,0.063}{food} \textcolor[rgb]{0.874,0.327,0.217}{items} \textcolor[rgb]{0.976,0.544,0.044}{various} \textcolor[rgb]{0.978,0.558,0.035}{muffins} \textcolor[rgb]{0.398,0.083,0.433}{and} \textcolor[rgb]{0.628,0.167,0.386}{various} \textcolor[rgb]{0.099,0.046,0.244}{food} \textcolor[rgb]{0.689,0.192,0.358}{items,} \textcolor[rgb]{0.038,0.026,0.132}{with} \textcolor[rgb]{0.616,0.162,0.391}{cherries} \textcolor[rgb]{0.522,0.128,0.420}{and} \textcolor[rgb]{0.142,0.046,0.309}{berries} \textcolor[rgb]{0.874,0.327,0.217}{on} \textcolor[rgb]{0.942,0.436,0.125}{the} \textcolor[rgb]{0.969,0.516,0.063}{background.}
2;\textcolor[rgb]{0.447,0.102,0.431}{A} \textcolor[rgb]{0.978,0.558,0.035}{water} \textcolor[rgb]{0.616,0.162,0.391}{bowl} \textcolor[rgb]{0.099,0.046,0.244}{with} \textcolor[rgb]{0.252,0.038,0.403}{a} \textcolor[rgb]{0.890,0.348,0.198}{vibrant,} \textcolor[rgb]{0.522,0.128,0.420}{colorful} \textcolor[rgb]{0.976,0.544,0.044}{ingredients} \textcolor[rgb]{0.952,0.462,0.105}{garnished} \textcolor[rgb]{0.961,0.489,0.084}{on} \textcolor[rgb]{0.398,0.083,0.433}{top,} \textcolor[rgb]{0.005,0.003,0.031}{surrounded} \textcolor[rgb]{0.252,0.038,0.403}{by} \textcolor[rgb]{0.628,0.167,0.386}{various} \textcolor[rgb]{0.976,0.544,0.044}{chunks} \textcolor[rgb]{0.099,0.046,0.244}{of} \textcolor[rgb]{0.591,0.153,0.400}{food,} \textcolor[rgb]{0.304,0.049,0.422}{including} \textcolor[rgb]{0.874,0.327,0.217}{sliced} \textcolor[rgb]{0.976,0.544,0.044}{blueberries,} \textcolor[rgb]{0.969,0.516,0.063}{raspberries,} \textcolor[rgb]{0.976,0.544,0.044}{mango,s,} \textcolor[rgb]{0.978,0.558,0.035}{kiwa} \textcolor[rgb]{0.978,0.558,0.035}{bears,a} \textcolor[rgb]{0.969,0.516,0.063}{of} \textcolor[rgb]{0.976,0.544,0.044}{broccoli,} \textcolor[rgb]{0.665,0.182,0.370}{and} \textcolor[rgb]{0.961,0.489,0.084}{blueberries,} \textcolor[rgb]{0.038,0.026,0.132}{with} \textcolor[rgb]{0.423,0.093,0.433}{a} \textcolor[rgb]{0.952,0.462,0.105}{close-up} \textcolor[rgb]{0.930,0.411,0.145}{of} \textcolor[rgb]{0.712,0.204,0.344}{the} \textcolor[rgb]{0.976,0.544,0.044}{sauce} \textcolor[rgb]{0.916,0.387,0.165}{brand} \textcolor[rgb]{0.976,0.544,0.044}{of} \textcolor[rgb]{0.969,0.516,0.063}{the} \textcolor[rgb]{0.952,0.462,0.105}{bowl} \textcolor[rgb]{0.976,0.544,0.044}{are} \textcolor[rgb]{0.916,0.387,0.165}{sliced} \textcolor[rgb]{0.616,0.162,0.391}{on} \textcolor[rgb]{0.942,0.436,0.125}{a} \textcolor[rgb]{0.969,0.516,0.063}{close-up} \textcolor[rgb]{0.952,0.462,0.105}{on} \textcolor[rgb]{0.398,0.083,0.433}{the}
3;\textcolor[rgb]{0.969,0.516,0.063}{,} \textcolor[rgb]{0.978,0.558,0.035}{and} \textcolor[rgb]{0.976,0.544,0.044}{the} \textcolor[rgb]{0.225,0.036,0.388}{image} \textcolor[rgb]{0.797,0.255,0.287}{of} \textcolor[rgb]{0.976,0.544,0.044}{and} \textcolor[rgb]{0.961,0.489,0.084}{salads} \textcolor[rgb]{0.665,0.182,0.370}{are} \textcolor[rgb]{0.775,0.240,0.304}{a} \textcolor[rgb]{0.890,0.348,0.198}{variety} \textcolor[rgb]{0.916,0.387,0.165}{of} \textcolor[rgb]{0.952,0.462,0.105}{a} \textcolor[rgb]{0.976,0.544,0.044}{point.} \textcolor[rgb]{0.961,0.489,0.084}{The} \textcolor[rgb]{0.978,0.558,0.035}{accompanysmosekée} \textcolor[rgb]{0.952,0.462,0.105}{Collection} \textcolor[rgb]{0.976,0.544,0.044}{are} \textcolor[rgb]{0.969,0.516,0.063}{labeled} \textcolor[rgb]{0.976,0.544,0.044}{unsan} \textcolor[rgb]{0.978,0.558,0.035}{pastoral} \textcolor[rgb]{0.952,0.462,0.105}{buns,} \textcolor[rgb]{0.837,0.288,0.253}{with} \textcolor[rgb]{0.969,0.516,0.063}{accompanied} \textcolor[rgb]{0.874,0.327,0.217}{by} \textcolor[rgb]{0.252,0.038,0.403}{a} \textcolor[rgb]{0.930,0.411,0.145}{granite} \textcolor[rgb]{0.952,0.462,0.105}{table,} \textcolor[rgb]{0.976,0.544,0.044}{while} \textcolor[rgb]{0.942,0.436,0.125}{a} \textcolor[rgb]{0.497,0.119,0.424}{bowl} \textcolor[rgb]{0.874,0.327,0.217}{of} \textcolor[rgb]{0.930,0.411,0.145}{cheese} \textcolor[rgb]{0.976,0.544,0.044}{uten.} \textcolor[rgb]{0.628,0.167,0.386}{The} \textcolor[rgb]{0.969,0.516,0.063}{inscriptions} \textcolor[rgb]{0.976,0.544,0.044}{displays} \textcolor[rgb]{0.978,0.558,0.035}{onions} \textcolor[rgb]{0.566,0.144,0.408}{garden} \textcolor[rgb]{0.969,0.516,0.063}{a} \textcolor[rgb]{0.978,0.558,0.035}{decorative} \textcolor[rgb]{0.976,0.544,0.044}{boardt} \textcolor[rgb]{0.736,0.216,0.330}{is} \textcolor[rgb]{0.952,0.462,0.105}{presented} \textcolor[rgb]{0.837,0.288,0.253}{on} \textcolor[rgb]{0.890,0.348,0.198}{a} \textcolor[rgb]{0.775,0.240,0.304}{wooden} \textcolor[rgb]{0.797,0.255,0.287}{bowl} \textcolor[rgb]{0.930,0.411,0.145}{is} \textcolor[rgb]{0.423,0.093,0.433}{filled} \textcolor[rgb]{0.099,0.046,0.244}{with}
4;\textcolor[rgb]{0.969,0.516,0.063}{with} \textcolor[rgb]{0.952,0.462,0.105}{miniature} \textcolor[rgb]{0.976,0.544,0.044}{watermill} \textcolor[rgb]{0.976,0.544,0.044}{displays,} \textcolor[rgb]{0.961,0.489,0.084}{a} \textcolor[rgb]{0.969,0.516,0.063}{vibrant} \textcolor[rgb]{0.976,0.544,0.044}{assortment} \textcolor[rgb]{0.952,0.462,0.105}{of} \textcolor[rgb]{0.969,0.516,0.063}{multiples} \textcolor[rgb]{0.976,0.544,0.044}{raised,} \textcolor[rgb]{0.976,0.544,0.044}{tails.} \textcolor[rgb]{0.976,0.544,0.044}{Inmuging} \textcolor[rgb]{0.916,0.387,0.165}{the} \textcolor[rgb]{0.225,0.036,0.388}{image} \textcolor[rgb]{0.976,0.544,0.044}{The} \textcolor[rgb]{0.978,0.558,0.035}{images} \textcolor[rgb]{0.952,0.462,0.105}{features} \textcolor[rgb]{0.978,0.558,0.035}{whimsical} \textcolor[rgb]{0.961,0.489,0.084}{The} \textcolor[rgb]{0.978,0.558,0.035}{is} \textcolor[rgb]{0.969,0.516,0.063}{pie} \textcolor[rgb]{0.976,0.544,0.044}{is} \textcolor[rgb]{0.961,0.489,0.084}{crowned} \textcolor[rgb]{0.976,0.544,0.044}{duto} \textcolor[rgb]{0.916,0.387,0.165}{with} \textcolor[rgb]{0.976,0.544,0.044}{aBLONE} \textcolor[rgb]{0.969,0.516,0.063}{logo} \textcolor[rgb]{0.976,0.544,0.044}{by} \textcolor[rgb]{0.952,0.462,0.105}{a} \textcolor[rgb]{0.942,0.436,0.125}{chunk} \textcolor[rgb]{0.969,0.516,0.063}{with} \textcolor[rgb]{0.961,0.489,0.084}{corn} \textcolor[rgb]{0.978,0.558,0.035}{pret,} \textcolor[rgb]{0.952,0.462,0.105}{toasted} \textcolor[rgb]{0.969,0.516,0.063}{with} \textcolor[rgb]{0.961,0.489,0.084}{a} \textcolor[rgb]{0.969,0.516,0.063}{large} \textcolor[rgb]{0.976,0.544,0.044}{h\&tos} \textcolor[rgb]{0.978,0.558,0.035}{coat} \textcolor[rgb]{0.976,0.544,0.044}{presented,} \textcolor[rgb]{0.978,0.558,0.035}{variety} \textcolor[rgb]{0.969,0.516,0.063}{of} \textcolor[rgb]{0.976,0.544,0.044}{colorfulshaped} \textcolor[rgb]{0.930,0.411,0.145}{and} \textcolor[rgb]{0.976,0.544,0.044}{the} \textcolor[rgb]{0.969,0.516,0.063}{leafing} \textcolor[rgb]{0.952,0.462,0.105}{bun}


==> figures/sd3_joint/images_45/captions.csv <==
idx;txt
0;\textcolor[rgb]{0.005,0.003,0.031}{An} \textcolor[rgb]{0.961,0.489,0.084}{single} \textcolor[rgb]{0.472,0.111,0.428}{silver} \textcolor[rgb]{0.902,0.364,0.184}{rose} \textcolor[rgb]{0.775,0.240,0.304}{with} \textcolor[rgb]{0.976,0.544,0.044}{white} \textcolor[rgb]{0.252,0.038,0.403}{flowers} \textcolor[rgb]{0.665,0.182,0.370}{is} \textcolor[rgb]{0.976,0.544,0.044}{displayed} \textcolor[rgb]{0.817,0.271,0.270}{on} \textcolor[rgb]{0.099,0.046,0.244}{a} \textcolor[rgb]{0.976,0.544,0.044}{yellow} \textcolor[rgb]{0.952,0.462,0.105}{stand,} \textcolor[rgb]{0.942,0.436,0.125}{with} \textcolor[rgb]{0.775,0.240,0.304}{green} \textcolor[rgb]{0.961,0.489,0.084}{leafy} \textcolor[rgb]{0.874,0.327,0.217}{leaves} \textcolor[rgb]{0.969,0.516,0.063}{on} \textcolor[rgb]{0.942,0.436,0.125}{a} \textcolor[rgb]{0.969,0.516,0.063}{paper} \textcolor[rgb]{0.012,0.009,0.063}{stand} \textcolor[rgb]{0.890,0.348,0.198}{on} \textcolor[rgb]{0.969,0.516,0.063}{a} \textcolor[rgb]{0.398,0.083,0.433}{plain} \textcolor[rgb]{0.976,0.544,0.044}{white} \textcolor[rgb]{0.942,0.436,0.125}{background.}
1;\textcolor[rgb]{0.005,0.003,0.031}{An} \textcolor[rgb]{0.976,0.544,0.044}{smooth,} \textcolor[rgb]{0.472,0.111,0.428}{silver} \textcolor[rgb]{0.712,0.204,0.344}{mug} \textcolor[rgb]{0.978,0.558,0.035}{holdinga} \textcolor[rgb]{0.969,0.516,0.063}{with} \textcolor[rgb]{0.976,0.544,0.044}{ated} \textcolor[rgb]{0.890,0.348,0.198}{seeds} \textcolor[rgb]{0.817,0.271,0.270}{on} \textcolor[rgb]{0.329,0.058,0.428}{a} \textcolor[rgb]{0.874,0.327,0.217}{silver} \textcolor[rgb]{0.930,0.411,0.145}{bowl} \textcolor[rgb]{0.012,0.009,0.063}{stand} \textcolor[rgb]{0.890,0.348,0.198}{on} \textcolor[rgb]{0.942,0.436,0.125}{top} \textcolor[rgb]{0.398,0.083,0.433}{of} \textcolor[rgb]{0.961,0.489,0.084}{a} \textcolor[rgb]{0.423,0.093,0.433}{textured} \textcolor[rgb]{0.753,0.226,0.319}{surface,} \textcolor[rgb]{0.961,0.489,0.084}{against} \textcolor[rgb]{0.616,0.162,0.391}{a} \textcolor[rgb]{0.976,0.544,0.044}{plain,} \textcolor[rgb]{0.591,0.153,0.400}{white} \textcolor[rgb]{0.348,0.065,0.430}{background.}
2;\textcolor[rgb]{0.005,0.003,0.031}{An} \textcolor[rgb]{0.775,0.240,0.304}{hand} \textcolor[rgb]{0.252,0.038,0.403}{is} \textcolor[rgb]{0.099,0.046,0.244}{holding} \textcolor[rgb]{0.976,0.544,0.044}{a} \textcolor[rgb]{0.969,0.516,0.063}{glass} \textcolor[rgb]{0.978,0.558,0.035}{possibly} \textcolor[rgb]{0.969,0.516,0.063}{a} \textcolor[rgb]{0.874,0.327,0.217}{cocktail,} \textcolor[rgb]{0.916,0.387,0.165}{garnished} \textcolor[rgb]{0.976,0.544,0.044}{with} \textcolor[rgb]{0.978,0.558,0.035}{mint} \textcolor[rgb]{0.942,0.436,0.125}{leaves} \textcolor[rgb]{0.890,0.348,0.198}{on} \textcolor[rgb]{0.942,0.436,0.125}{a} \textcolor[rgb]{0.976,0.544,0.044}{rim} \textcolor[rgb]{0.077,0.042,0.206}{or} \textcolor[rgb]{0.942,0.436,0.125}{potted} \textcolor[rgb]{0.142,0.046,0.309}{plant} \textcolor[rgb]{0.942,0.436,0.125}{stand,} \textcolor[rgb]{0.616,0.162,0.391}{with} \textcolor[rgb]{0.591,0.153,0.400}{a} \textcolor[rgb]{0.077,0.042,0.206}{focus} \textcolor[rgb]{0.969,0.516,0.063}{point} \textcolor[rgb]{0.976,0.544,0.044}{on} \textcolor[rgb]{0.978,0.558,0.035}{its} \textcolor[rgb]{0.541,0.135,0.415}{of} \textcolor[rgb]{0.423,0.093,0.433}{a} \textcolor[rgb]{0.348,0.065,0.430}{focused} \textcolor[rgb]{0.123,0.048,0.282}{expression,} \textcolor[rgb]{0.522,0.128,0.420}{and} \textcolor[rgb]{0.472,0.111,0.428}{a} \textcolor[rgb]{0.837,0.288,0.253}{pink} \textcolor[rgb]{0.961,0.489,0.084}{cup} \textcolor[rgb]{0.890,0.348,0.198}{on} \textcolor[rgb]{0.942,0.436,0.125}{the} \textcolor[rgb]{0.874,0.327,0.217}{surface.}
3;\textcolor[rgb]{0.969,0.516,0.063}{backdrop.} \textcolor[rgb]{0.976,0.544,0.044}{while} \textcolor[rgb]{0.978,0.558,0.035}{on} \textcolor[rgb]{0.961,0.489,0.084}{bottom} \textcolor[rgb]{0.942,0.436,0.125}{contains} \textcolor[rgb]{0.978,0.558,0.035}{a} \textcolor[rgb]{0.978,0.558,0.035}{deftlake} \textcolor[rgb]{0.976,0.544,0.044}{hog} \textcolor[rgb]{0.775,0.240,0.304}{motif} \textcolor[rgb]{0.969,0.516,0.063}{with} \textcolor[rgb]{0.976,0.544,0.044}{a} \textcolor[rgb]{0.978,0.558,0.035}{resembling} \textcolor[rgb]{0.969,0.516,0.063}{vehicle} \textcolor[rgb]{0.978,0.558,0.035}{intricate.} \textcolor[rgb]{0.628,0.167,0.386}{To} \textcolor[rgb]{0.856,0.307,0.235}{pristine} \textcolor[rgb]{0.976,0.544,0.044}{a} \textcolor[rgb]{0.775,0.240,0.304}{gold} \textcolor[rgb]{0.976,0.544,0.044}{border.} \textcolor[rgb]{0.005,0.003,0.031}{An} \textcolor[rgb]{0.978,0.558,0.035}{A} \textcolor[rgb]{0.976,0.544,0.044}{charming} \textcolor[rgb]{0.978,0.558,0.035}{plate} \textcolor[rgb]{0.978,0.558,0.035}{isa} \textcolor[rgb]{0.961,0.489,0.084}{playful} \textcolor[rgb]{0.874,0.327,0.217}{image,} \textcolor[rgb]{0.969,0.516,0.063}{froy} \textcolor[rgb]{0.978,0.558,0.035}{artworkhas} \textcolor[rgb]{0.942,0.436,0.125}{adding} \textcolor[rgb]{0.890,0.348,0.198}{a} \textcolor[rgb]{0.942,0.436,0.125}{tiered} \textcolor[rgb]{0.969,0.516,0.063}{base} \textcolor[rgb]{0.976,0.544,0.044}{features} \textcolor[rgb]{0.976,0.544,0.044}{cloud} \textcolor[rgb]{0.961,0.489,0.084}{logo} \textcolor[rgb]{0.890,0.348,0.198}{on} \textcolor[rgb]{0.976,0.544,0.044}{the} \textcolor[rgb]{0.969,0.516,0.063}{left,} \textcolor[rgb]{0.969,0.516,0.063}{is} \textcolor[rgb]{0.817,0.271,0.270}{placed} \textcolor[rgb]{0.916,0.387,0.165}{in} \textcolor[rgb]{0.952,0.462,0.105}{the} \textcolor[rgb]{0.837,0.288,0.253}{matching} \textcolor[rgb]{0.976,0.544,0.044}{a} \textcolor[rgb]{0.969,0.516,0.063}{pristine} \textcolor[rgb]{0.874,0.327,0.217}{white} \textcolor[rgb]{0.969,0.516,0.063}{against}
4;\textcolor[rgb]{0.961,0.489,0.084}{soft} \textcolor[rgb]{0.969,0.516,0.063}{wheels} \textcolor[rgb]{0.978,0.558,0.035}{sky.} \textcolor[rgb]{0.952,0.462,0.105}{In} \textcolor[rgb]{0.961,0.489,0.084}{smooth} \textcolor[rgb]{0.976,0.544,0.044}{shape} \textcolor[rgb]{0.969,0.516,0.063}{is} \textcolor[rgb]{0.976,0.544,0.044}{set} \textcolor[rgb]{0.890,0.348,0.198}{backdrop,} \textcolor[rgb]{0.978,0.558,0.035}{seemingly} \textcolor[rgb]{0.976,0.544,0.044}{towards} \textcolor[rgb]{0.961,0.489,0.084}{The} \textcolor[rgb]{0.969,0.516,0.063}{image} \textcolor[rgb]{0.976,0.544,0.044}{include} \textcolor[rgb]{0.976,0.544,0.044}{that} \textcolor[rgb]{0.969,0.516,0.063}{has} \textcolor[rgb]{0.978,0.558,0.035}{intricatea} \textcolor[rgb]{0.952,0.462,0.105}{similar} \textcolor[rgb]{0.961,0.489,0.084}{accessory} \textcolor[rgb]{0.969,0.516,0.063}{features} \textcolor[rgb]{0.916,0.387,0.165}{a} \textcolor[rgb]{0.961,0.489,0.084}{striking} \textcolor[rgb]{0.969,0.516,0.063}{small} \textcolor[rgb]{0.952,0.462,0.105}{blue} \textcolor[rgb]{0.961,0.489,0.084}{level} \textcolor[rgb]{0.978,0.558,0.035}{a} \textcolor[rgb]{0.978,0.558,0.035}{embl} \textcolor[rgb]{0.874,0.327,0.217}{while} \textcolor[rgb]{0.976,0.544,0.044}{visible,} \textcolor[rgb]{0.976,0.544,0.044}{while} \textcolor[rgb]{0.837,0.288,0.253}{the} \textcolor[rgb]{0.976,0.544,0.044}{shell} \textcolor[rgb]{0.976,0.544,0.044}{profile-} \textcolor[rgb]{0.961,0.489,0.084}{motion,} \textcolor[rgb]{0.976,0.544,0.044}{while} \textcolor[rgb]{0.976,0.544,0.044}{a} \textcolor[rgb]{0.969,0.516,0.063}{top} \textcolor[rgb]{0.976,0.544,0.044}{white} \textcolor[rgb]{0.916,0.387,0.165}{white} \textcolor[rgb]{0.952,0.462,0.105}{tri} \textcolor[rgb]{0.976,0.544,0.044}{pluigey.} \textcolor[rgb]{0.930,0.411,0.145}{Below} \textcolor[rgb]{0.969,0.516,0.063}{In} \textcolor[rgb]{0.961,0.489,0.084}{background} \textcolor[rgb]{0.976,0.544,0.044}{displays} \textcolor[rgb]{0.902,0.364,0.184}{a} \textcolor[rgb]{0.976,0.544,0.044}{decorative} \textcolor[rgb]{0.930,0.411,0.145}{pink} \textcolor[rgb]{0.976,0.544,0.044}{by} \textcolor[rgb]{0.961,0.489,0.084}{contrasting} \textcolor[rgb]{0.969,0.516,0.063}{figurines} \textcolor[rgb]{0.976,0.544,0.044}{garden} \textcolor[rgb]{0.942,0.436,0.125}{blur} \textcolor[rgb]{0.976,0.544,0.044}{markers}


==> figures/sd3_joint/images_48/captions.csv <==
idx;txt
0;\textcolor[rgb]{0.099,0.046,0.244}{A} \textcolor[rgb]{0.665,0.182,0.370}{close-up} \textcolor[rgb]{0.348,0.065,0.430}{image} \textcolor[rgb]{0.712,0.204,0.344}{of} \textcolor[rgb]{0.753,0.226,0.319}{a} \textcolor[rgb]{0.902,0.364,0.184}{white} \textcolor[rgb]{0.005,0.003,0.031}{plate} \textcolor[rgb]{0.566,0.144,0.408}{with} \textcolor[rgb]{0.902,0.364,0.184}{several} \textcolor[rgb]{0.978,0.558,0.035}{golden-browbreadstedries} \textcolor[rgb]{0.930,0.411,0.145}{with} \textcolor[rgb]{0.930,0.411,0.145}{golden-brown} \textcolor[rgb]{0.038,0.026,0.132}{rolls} \textcolor[rgb]{0.976,0.544,0.044}{surrounding} \textcolor[rgb]{0.969,0.516,0.063}{it.}
1;\textcolor[rgb]{0.099,0.046,0.244}{A} \textcolor[rgb]{0.665,0.182,0.370}{close-up} \textcolor[rgb]{0.591,0.153,0.400}{image} \textcolor[rgb]{0.197,0.038,0.368}{of} \textcolor[rgb]{0.753,0.226,0.319}{a} \textcolor[rgb]{0.978,0.558,0.035}{baked} \textcolor[rgb]{0.005,0.003,0.031}{plate} \textcolor[rgb]{0.566,0.144,0.408}{with} \textcolor[rgb]{0.423,0.093,0.433}{a} \textcolor[rgb]{0.978,0.558,0.035}{of} \textcolor[rgb]{0.837,0.288,0.253}{melted} \textcolor[rgb]{0.952,0.462,0.105}{cheese} \textcolor[rgb]{0.978,0.558,0.035}{exterior,} \textcolor[rgb]{0.170,0.042,0.341}{being} \textcolor[rgb]{0.969,0.516,0.063}{the} \textcolor[rgb]{0.902,0.364,0.184}{quiche} \textcolor[rgb]{0.398,0.083,0.433}{on} \textcolor[rgb]{0.976,0.544,0.044}{a} \textcolor[rgb]{0.225,0.036,0.388}{white} \textcolor[rgb]{0.373,0.074,0.432}{plate.}
2;\textcolor[rgb]{0.874,0.327,0.217}{A} \textcolor[rgb]{0.930,0.411,0.145}{close-up} \textcolor[rgb]{0.329,0.058,0.428}{image} \textcolor[rgb]{0.665,0.182,0.370}{of} \textcolor[rgb]{0.278,0.042,0.414}{a} \textcolor[rgb]{0.005,0.003,0.031}{plate} \textcolor[rgb]{0.197,0.038,0.368}{with} \textcolor[rgb]{0.056,0.035,0.168}{nine} \textcolor[rgb]{0.969,0.516,0.063}{golden} \textcolor[rgb]{0.978,0.558,0.035}{chocolate} \textcolor[rgb]{0.665,0.182,0.370}{crepes} \textcolor[rgb]{0.373,0.074,0.432}{with} \textcolor[rgb]{0.689,0.192,0.358}{a} \textcolor[rgb]{0.472,0.111,0.428}{small} \textcolor[rgb]{0.447,0.102,0.431}{spoon,} \textcolor[rgb]{0.890,0.348,0.198}{likely} \textcolor[rgb]{0.978,0.558,0.035}{likely} \textcolor[rgb]{0.170,0.042,0.341}{being} \textcolor[rgb]{0.976,0.544,0.044}{honey} \textcolor[rgb]{0.930,0.411,0.145}{poured} \textcolor[rgb]{0.252,0.038,0.403}{into} \textcolor[rgb]{0.976,0.544,0.044}{a} \textcolor[rgb]{0.099,0.046,0.244}{creamy} \textcolor[rgb]{0.329,0.058,0.428}{coffee} \textcolor[rgb]{0.969,0.516,0.063}{milkshake} \textcolor[rgb]{0.541,0.135,0.415}{on} \textcolor[rgb]{0.753,0.226,0.319}{a} \textcolor[rgb]{0.976,0.544,0.044}{table,} \textcolor[rgb]{0.930,0.411,0.145}{with} \textcolor[rgb]{0.961,0.489,0.084}{a} \textcolor[rgb]{0.522,0.128,0.420}{contrasting} \textcolor[rgb]{0.304,0.049,0.422}{sauce.}
3;\textcolor[rgb]{0.952,0.462,0.105}{close-swaning} \textcolor[rgb]{0.712,0.204,0.344}{image.} \textcolor[rgb]{0.689,0.192,0.358}{The} \textcolor[rgb]{0.978,0.558,0.035}{cheerful} \textcolor[rgb]{0.969,0.516,0.063}{cakes} \textcolor[rgb]{0.978,0.558,0.035}{with} \textcolor[rgb]{0.976,0.544,0.044}{desserts} \textcolor[rgb]{0.978,0.558,0.035}{pepper} \textcolor[rgb]{0.969,0.516,0.063}{and} \textcolor[rgb]{0.976,0.544,0.044}{drizzle} \textcolor[rgb]{0.930,0.411,0.145}{essence} \textcolor[rgb]{0.978,0.558,0.035}{or} \textcolor[rgb]{0.978,0.558,0.035}{diceone} \textcolor[rgb]{0.775,0.240,0.304}{Two} \textcolor[rgb]{0.976,0.544,0.044}{A} \textcolor[rgb]{0.978,0.558,0.035}{silver-} \textcolor[rgb]{0.976,0.544,0.044}{half} \textcolor[rgb]{0.978,0.558,0.035}{image,.} \textcolor[rgb]{0.976,0.544,0.044}{a} \textcolor[rgb]{0.969,0.516,0.063}{filling-up} \textcolor[rgb]{0.856,0.307,0.235}{photo} \textcolor[rgb]{0.952,0.462,0.105}{of} \textcolor[rgb]{0.976,0.544,0.044}{sausageers,} \textcolor[rgb]{0.969,0.516,0.063}{adorned} \textcolor[rgb]{0.978,0.558,0.035}{withastyle} \textcolor[rgb]{0.902,0.364,0.184}{selection} \textcolor[rgb]{0.890,0.348,0.198}{of} \textcolor[rgb]{0.976,0.544,0.044}{the} \textcolor[rgb]{0.942,0.436,0.125}{unique} \textcolor[rgb]{0.978,0.558,0.035}{toppinging} \textcolor[rgb]{0.817,0.271,0.270}{and} \textcolor[rgb]{0.916,0.387,0.165}{fillings} \textcolor[rgb]{0.978,0.558,0.035}{possibly} \textcolor[rgb]{0.976,0.544,0.044}{who} \textcolor[rgb]{0.976,0.544,0.044}{contents.} \textcolor[rgb]{0.797,0.255,0.287}{Vermins} \textcolor[rgb]{0.942,0.436,0.125}{are} \textcolor[rgb]{0.278,0.042,0.414}{a} \textcolor[rgb]{0.978,0.558,0.035}{stilling} \textcolor[rgb]{0.969,0.516,0.063}{dessert} \textcolor[rgb]{0.961,0.489,0.084}{or} \textcolor[rgb]{0.969,0.516,0.063}{fillings} \textcolor[rgb]{0.978,0.558,0.035}{which} \textcolor[rgb]{0.976,0.544,0.044}{medals}
4;\textcolor[rgb]{0.976,0.544,0.044}{a} \textcolor[rgb]{0.976,0.544,0.044}{dessertadorned} \textcolor[rgb]{0.930,0.411,0.145}{with} \textcolor[rgb]{0.976,0.544,0.044}{a} \textcolor[rgb]{0.969,0.516,0.063}{acliff} \textcolor[rgb]{0.976,0.544,0.044}{stew} \textcolor[rgb]{0.978,0.558,0.035}{with} \textcolor[rgb]{0.942,0.436,0.125}{dramatic} \textcolor[rgb]{0.978,0.558,0.035}{dishhousesballs} \textcolor[rgb]{0.969,0.516,0.063}{barbecue} \textcolor[rgb]{0.952,0.462,0.105}{presentation} \textcolor[rgb]{0.976,0.544,0.044}{image} \textcolor[rgb]{0.916,0.387,0.165}{A} \textcolor[rgb]{0.969,0.516,0.063}{rustic} \textcolor[rgb]{0.961,0.489,0.084}{setting} \textcolor[rgb]{0.952,0.462,0.105}{of} \textcolor[rgb]{0.978,0.558,0.035}{the} \textcolor[rgb]{0.976,0.544,0.044}{half} \textcolor[rgb]{0.976,0.544,0.044}{granled} \textcolor[rgb]{0.976,0.544,0.044}{bottomzonered} \textcolor[rgb]{0.976,0.544,0.044}{from} \textcolor[rgb]{0.961,0.489,0.084}{a} \textcolor[rgb]{0.976,0.544,0.044}{cupmug,a} \textcolor[rgb]{0.976,0.544,0.044}{woodencomb} \textcolor[rgb]{0.961,0.489,0.084}{pattern} \textcolor[rgb]{0.976,0.544,0.044}{bathtub} \textcolor[rgb]{0.976,0.544,0.044}{mug,ing} \textcolor[rgb]{0.978,0.558,0.035}{sandwich} \textcolor[rgb]{0.969,0.516,0.063}{is} \textcolor[rgb]{0.976,0.544,0.044}{a} \textcolor[rgb]{0.942,0.436,0.125}{bow} \textcolor[rgb]{0.976,0.544,0.044}{suggests} \textcolor[rgb]{0.978,0.558,0.035}{possibly} \textcolor[rgb]{0.976,0.544,0.044}{whitehup} \textcolor[rgb]{0.976,0.544,0.044}{on} \textcolor[rgb]{0.969,0.516,0.063}{the} \textcolor[rgb]{0.976,0.544,0.044}{entire} \textcolor[rgb]{0.961,0.489,0.084}{plate,} \textcolor[rgb]{0.976,0.544,0.044}{are} \textcolor[rgb]{0.969,0.516,0.063}{close} \textcolor[rgb]{0.976,0.544,0.044}{dishes} \textcolor[rgb]{0.978,0.558,0.035}{taken} \textcolor[rgb]{0.976,0.544,0.044}{Theing} \textcolor[rgb]{0.969,0.516,0.063}{biscuits} \textcolor[rgb]{0.969,0.516,0.063}{adorned,} \textcolor[rgb]{0.930,0.411,0.145}{a}


==> figures/sd3_joint/images_83/captions.csv <==
idx;txt
0;\textcolor[rgb]{0.916,0.387,0.165}{The} \textcolor[rgb]{0.170,0.042,0.341}{image} \textcolor[rgb]{0.665,0.182,0.370}{shows} \textcolor[rgb]{0.348,0.065,0.430}{a} \textcolor[rgb]{0.930,0.411,0.145}{close-bound} \textcolor[rgb]{0.142,0.046,0.309}{book} \textcolor[rgb]{0.348,0.065,0.430}{with} \textcolor[rgb]{0.916,0.387,0.165}{a} \textcolor[rgb]{0.753,0.226,0.319}{cartoon} \textcolor[rgb]{0.976,0.544,0.044}{floral} \textcolor[rgb]{0.005,0.003,0.031}{invitation} \textcolor[rgb]{0.969,0.516,0.063}{design} \textcolor[rgb]{0.890,0.348,0.198}{on} \textcolor[rgb]{0.856,0.307,0.235}{the} \textcolor[rgb]{0.969,0.516,0.063}{the} \textcolor[rgb]{0.976,0.544,0.044}{pages,} \textcolor[rgb]{0.775,0.240,0.304}{and} \textcolor[rgb]{0.969,0.516,0.063}{a} \textcolor[rgb]{0.952,0.462,0.105}{list} \textcolor[rgb]{0.961,0.489,0.084}{of} \textcolor[rgb]{0.797,0.255,0.287}{botanical} \textcolor[rgb]{0.566,0.144,0.408}{articles} \textcolor[rgb]{0.890,0.348,0.198}{on} \textcolor[rgb]{0.736,0.216,0.330}{it.}
1;\textcolor[rgb]{0.170,0.042,0.341}{A} \textcolor[rgb]{0.142,0.046,0.309}{book} \textcolor[rgb]{0.976,0.544,0.044}{book} \textcolor[rgb]{0.348,0.065,0.430}{with} \textcolor[rgb]{0.373,0.074,0.432}{a} \textcolor[rgb]{0.077,0.042,0.206}{decorative} \textcolor[rgb]{0.005,0.003,0.031}{invitation} \textcolor[rgb]{0.541,0.135,0.415}{featuring} \textcolor[rgb]{0.225,0.036,0.388}{floral} \textcolor[rgb]{0.736,0.216,0.330}{designs} \textcolor[rgb]{0.142,0.046,0.309}{is} \textcolor[rgb]{0.856,0.307,0.235}{placed} \textcolor[rgb]{0.628,0.167,0.386}{on} \textcolor[rgb]{0.278,0.042,0.414}{a} \textcolor[rgb]{0.961,0.489,0.084}{wooden} \textcolor[rgb]{0.916,0.387,0.165}{surface} \textcolor[rgb]{0.961,0.489,0.084}{with} \textcolor[rgb]{0.976,0.544,0.044}{blurred} \textcolor[rgb]{0.890,0.348,0.198}{floral} \textcolor[rgb]{0.969,0.516,0.063}{elements} \textcolor[rgb]{0.976,0.544,0.044}{and} \textcolor[rgb]{0.961,0.489,0.084}{animal} \textcolor[rgb]{0.976,0.544,0.044}{figurine} \textcolor[rgb]{0.969,0.516,0.063}{on} \textcolor[rgb]{0.976,0.544,0.044}{the} \textcolor[rgb]{0.902,0.364,0.184}{beds} \textcolor[rgb]{0.916,0.387,0.165}{with} \textcolor[rgb]{0.522,0.128,0.420}{a} \textcolor[rgb]{0.890,0.348,0.198}{wooden} \textcolor[rgb]{0.916,0.387,0.165}{surface.}
2;\textcolor[rgb]{0.197,0.038,0.368}{The} \textcolor[rgb]{0.978,0.558,0.035}{The} \textcolor[rgb]{0.170,0.042,0.341}{image} \textcolor[rgb]{0.497,0.119,0.424}{shows} \textcolor[rgb]{0.591,0.153,0.400}{an} \textcolor[rgb]{0.348,0.065,0.430}{open} \textcolor[rgb]{0.142,0.046,0.309}{book} \textcolor[rgb]{0.689,0.192,0.358}{with} \textcolor[rgb]{0.837,0.288,0.253}{two} \textcolor[rgb]{0.952,0.462,0.105}{peaches} \textcolor[rgb]{0.916,0.387,0.165}{and} \textcolor[rgb]{0.969,0.516,0.063}{a} \textcolor[rgb]{0.978,0.558,0.035}{vintage-styleotic} \textcolor[rgb]{0.348,0.065,0.430}{page} \textcolor[rgb]{0.541,0.135,0.415}{with} \textcolor[rgb]{0.902,0.364,0.184}{a} \textcolor[rgb]{0.077,0.042,0.206}{decorative} \textcolor[rgb]{0.566,0.144,0.408}{design,} \textcolor[rgb]{0.689,0.192,0.358}{featuring} \textcolor[rgb]{0.976,0.544,0.044}{a} \textcolor[rgb]{0.942,0.436,0.125}{bookmark,} \textcolor[rgb]{0.522,0.128,0.420}{a} \textcolor[rgb]{0.005,0.003,0.031}{invitation} \textcolor[rgb]{0.142,0.046,0.309}{with} \textcolor[rgb]{0.712,0.204,0.344}{a} \textcolor[rgb]{0.225,0.036,0.388}{floral} \textcolor[rgb]{0.817,0.271,0.270}{pattern} \textcolor[rgb]{0.522,0.128,0.420}{and} \textcolor[rgb]{0.689,0.192,0.358}{a} \textcolor[rgb]{0.874,0.327,0.217}{wreath,} \textcolor[rgb]{0.930,0.411,0.145}{and} \textcolor[rgb]{0.616,0.162,0.391}{a} \textcolor[rgb]{0.472,0.111,0.428}{red} \textcolor[rgb]{0.961,0.489,0.084}{envelope} \textcolor[rgb]{0.874,0.327,0.217}{set} \textcolor[rgb]{0.916,0.387,0.165}{with} \textcolor[rgb]{0.976,0.544,0.044}{papers} \textcolor[rgb]{0.930,0.411,0.145}{and} \textcolor[rgb]{0.566,0.144,0.408}{a} \textcolor[rgb]{0.591,0.153,0.400}{small} \textcolor[rgb]{0.497,0.119,0.424}{bird} \textcolor[rgb]{0.797,0.255,0.287}{resting} \textcolor[rgb]{0.837,0.288,0.253}{beside.}
3;\textcolor[rgb]{0.978,0.558,0.035}{,} \textcolor[rgb]{0.978,0.558,0.035}{sets} \textcolor[rgb]{0.976,0.544,0.044}{zoned} \textcolor[rgb]{0.712,0.204,0.344}{top,} \textcolor[rgb]{0.930,0.411,0.145}{while} \textcolor[rgb]{0.775,0.240,0.304}{the} \textcolor[rgb]{0.942,0.436,0.125}{other} \textcolor[rgb]{0.976,0.544,0.044}{kitchen,} \textcolor[rgb]{0.969,0.516,0.063}{each} \textcolor[rgb]{0.969,0.516,0.063}{featuringa} \textcolor[rgb]{0.874,0.327,0.217}{flavor} \textcolor[rgb]{0.976,0.544,0.044}{slicertic.} \textcolor[rgb]{0.142,0.046,0.309}{The} \textcolor[rgb]{0.976,0.544,0.044}{showcasesaa} \textcolor[rgb]{0.837,0.288,0.253}{decorative} \textcolor[rgb]{0.978,0.558,0.035}{beverage,hamR} \textcolor[rgb]{0.978,0.558,0.035}{ors} \textcolor[rgb]{0.952,0.462,0.105}{A} \textcolor[rgb]{0.976,0.544,0.044}{wordmanrow} \textcolor[rgb]{0.930,0.411,0.145}{cookie} \textcolor[rgb]{0.916,0.387,0.165}{for} \textcolor[rgb]{0.978,0.558,0.035}{pancaketulers} \textcolor[rgb]{0.976,0.544,0.044}{upright} \textcolor[rgb]{0.976,0.544,0.044}{spelling.} \textcolor[rgb]{0.952,0.462,0.105}{Left} \textcolor[rgb]{0.969,0.516,0.063}{face} \textcolor[rgb]{0.976,0.544,0.044}{and} \textcolor[rgb]{0.890,0.348,0.198}{face} \textcolor[rgb]{0.961,0.489,0.084}{discernsing} \textcolor[rgb]{0.856,0.307,0.235}{the} \textcolor[rgb]{0.978,0.558,0.035}{schoolpass} \textcolor[rgb]{0.976,0.544,0.044}{carBER} \textcolor[rgb]{0.978,0.558,0.035}{and} \textcolor[rgb]{0.942,0.436,0.125}{left} \textcolor[rgb]{0.978,0.558,0.035}{connection} \textcolor[rgb]{0.969,0.516,0.063}{accompanyizing} \textcolor[rgb]{0.976,0.544,0.044}{the} \textcolor[rgb]{0.976,0.544,0.044}{scene,} \textcolor[rgb]{0.969,0.516,0.063}{knife,} \textcolor[rgb]{0.942,0.436,0.125}{and} \textcolor[rgb]{0.902,0.364,0.184}{the} \textcolor[rgb]{0.976,0.544,0.044}{poses} \textcolor[rgb]{0.978,0.558,0.035}{circle's} \textcolor[rgb]{0.874,0.327,0.217}{left} \textcolor[rgb]{0.591,0.153,0.400}{close}
4;\textcolor[rgb]{0.976,0.544,0.044}{leaveserzonezone} \textcolor[rgb]{0.978,0.558,0.035}{a} \textcolor[rgb]{0.930,0.411,0.145}{black} \textcolor[rgb]{0.976,0.544,0.044}{character} \textcolor[rgb]{0.969,0.516,0.063}{ised} \textcolor[rgb]{0.976,0.544,0.044}{faces,} \textcolor[rgb]{0.961,0.489,0.084}{the} \textcolor[rgb]{0.969,0.516,0.063}{top,} \textcolor[rgb]{0.961,0.489,0.084}{The} \textcolor[rgb]{0.978,0.558,0.035}{basket} \textcolor[rgb]{0.976,0.544,0.044}{is} \textcolor[rgb]{0.916,0.387,0.165}{set} \textcolor[rgb]{0.976,0.544,0.044}{is} \textcolor[rgb]{0.978,0.558,0.035}{a} \textcolor[rgb]{0.961,0.489,0.084}{charming} \textcolor[rgb]{0.978,0.558,0.035}{firemill} \textcolor[rgb]{0.969,0.516,0.063}{with} \textcolor[rgb]{0.978,0.558,0.035}{latic} \textcolor[rgb]{0.952,0.462,0.105}{from} \textcolor[rgb]{0.942,0.436,0.125}{the} \textcolor[rgb]{0.976,0.544,0.044}{ss} \textcolor[rgb]{0.969,0.516,0.063}{ferr,} \textcolor[rgb]{0.976,0.544,0.044}{theB} \textcolor[rgb]{0.978,0.558,0.035}{allstul} \textcolor[rgb]{0.930,0.411,0.145}{also} \textcolor[rgb]{0.969,0.516,0.063}{the} \textcolor[rgb]{0.976,0.544,0.044}{patch} \textcolor[rgb]{0.961,0.489,0.084}{for} \textcolor[rgb]{0.976,0.544,0.044}{seen,} \textcolor[rgb]{0.976,0.544,0.044}{doed,} \textcolor[rgb]{0.961,0.489,0.084}{with} \textcolor[rgb]{0.978,0.558,0.035}{a} \textcolor[rgb]{0.976,0.544,0.044}{left,} \textcolor[rgb]{0.969,0.516,0.063}{featuring} \textcolor[rgb]{0.976,0.544,0.044}{a} \textcolor[rgb]{0.961,0.489,0.084}{pink} \textcolor[rgb]{0.976,0.544,0.044}{Pepout} \textcolor[rgb]{0.976,0.544,0.044}{ina} \textcolor[rgb]{0.976,0.544,0.044}{white,} \textcolor[rgb]{0.930,0.411,0.145}{embellishing} \textcolor[rgb]{0.969,0.516,0.063}{a} \textcolor[rgb]{0.978,0.558,0.035}{moment} \textcolor[rgb]{0.976,0.544,0.044}{overa}


==> figures/sd3_vqav2/captions.csv <==
idx;txt
0;Question: \textcolor[rgb]{0.001,0.000,0.014}{Are both phones the same size?}\\Answer: \textcolor[rgb]{0.923,0.399,0.155}{yes}
1;Question: \textcolor[rgb]{0.001,0.000,0.014}{Is the man at home?}\\Answer: \textcolor[rgb]{0.385,0.079,0.433}{no}
2;Question: \textcolor[rgb]{0.001,0.000,0.014}{Did she enjoy her meal?}\\Answer: \textcolor[rgb]{0.827,0.280,0.262}{yes}
3;Question: \textcolor[rgb]{0.001,0.000,0.014}{Is the carpet gray?}\\Answer: \textcolor[rgb]{0.923,0.399,0.155}{no}
4;Question: \textcolor[rgb]{0.001,0.000,0.014}{What color is the child's hat?}\\Answer: \textcolor[rgb]{0.978,0.558,0.035}{black}
5;Question: \textcolor[rgb]{0.001,0.000,0.014}{What color is the man's eyes?}\\Answer: \textcolor[rgb]{0.238,0.037,0.396}{blue}
6;Question: \textcolor[rgb]{0.001,0.000,0.014}{What animal resembles the ones pictured?}\\Answer: \textcolor[rgb]{0.385,0.079,0.433}{zebra}
7;Question: \textcolor[rgb]{0.001,0.000,0.014}{Are these animals contained?}\\Answer: \textcolor[rgb]{0.238,0.037,0.396}{no}
8;Question: \textcolor[rgb]{0.001,0.000,0.014}{What color are the lights that are lit up?}\\Answer: \textcolor[rgb]{0.238,0.037,0.396}{red}
9;Question: \textcolor[rgb]{0.001,0.000,0.014}{What color is the dog?}\\Answer: \textcolor[rgb]{0.541,0.135,0.415}{black}
10;Question: \textcolor[rgb]{0.001,0.000,0.014}{What color is the cat?}\\Answer: \textcolor[rgb]{0.827,0.280,0.262}{black}
11;Question: \textcolor[rgb]{0.001,0.000,0.014}{How many people skiing?}\\Answer: \textcolor[rgb]{0.827,0.280,0.262}{1}
12;Question: \textcolor[rgb]{0.001,0.000,0.014}{How many elephants are in the picture?}\\Answer: \textcolor[rgb]{0.923,0.399,0.155}{2}
13;Question: \textcolor[rgb]{0.001,0.000,0.014}{What are the men sitting on?}\\Answer: \textcolor[rgb]{0.923,0.399,0.155}{couch}
14;Question: \textcolor[rgb]{0.001,0.000,0.014}{What is the person holding?}\\Answer: \textcolor[rgb]{0.541,0.135,0.415}{toothbrush}
15;Question: \textcolor[rgb]{0.001,0.000,0.014}{Is the umbrella open?}\\Answer: \textcolor[rgb]{0.689,0.192,0.358}{no}
16;Question: \textcolor[rgb]{0.001,0.000,0.014}{Does the water look blue?}\\Answer: \textcolor[rgb]{0.923,0.399,0.155}{yes}
17;Question: \textcolor[rgb]{0.001,0.000,0.014}{What color is the fire hydrant?}\\Answer: \textcolor[rgb]{0.689,0.192,0.358}{red}
18;Question: \textcolor[rgb]{0.001,0.000,0.014}{What game are they playing?}\\Answer: \textcolor[rgb]{0.541,0.135,0.415}{baseball}


==> figures/time_sampling/bert.csv <==
ckpt_num,res_001_100k_txt_train_mean,res_001_100k_txt_val_mean,res_001_125k_txt_train_mean,res_001_125k_txt_val_mean,res_001_150k_txt_train_mean,res_001_150k_txt_unknown_mean,res_001_150k_txt_val_mean,res_001_175k_txt_train_mean,res_001_175k_txt_val_mean,res_001_50k_txt_train_mean,res_001_50k_txt_val_mean,res_001_75k_txt_train_mean,res_001_75k_txt_val_mean,res_001_txt_train_mean,res_001_txt_val_mean,res_004_txt_train_mean,res_004_txt_val_mean,res_006_txt_train_mean,res_006_txt_val_mean,res_001_100k_txt_train_ci_95,res_001_100k_txt_val_ci_95,res_001_125k_txt_train_ci_95,res_001_125k_txt_val_ci_95,res_001_150k_txt_train_ci_95,res_001_150k_txt_unknown_ci_95,res_001_150k_txt_val_ci_95,res_001_175k_txt_train_ci_95,res_001_175k_txt_val_ci_95,res_001_50k_txt_train_ci_95,res_001_50k_txt_val_ci_95,res_001_75k_txt_train_ci_95,res_001_75k_txt_val_ci_95,res_001_txt_train_ci_95,res_001_txt_val_ci_95,res_004_txt_train_ci_95,res_004_txt_val_ci_95,res_006_txt_train_ci_95,res_006_txt_val_ci_95
25000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.05379846358722658,0.049400933458544814,0.03268082487128046,0.027569463487994217,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.004130234764302221,0.004099626227422233,0.004830045625898049,0.004771580806956442,NaN,NaN
50000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.2892396769147465,0.28817756351709367,NaN,NaN,0.2892396769147465,0.28817756351709367,0.17594370409274343,0.1736828818464036,0.25828632339276475,0.2561593929013707,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.0037635842214523035,0.0037161546613438366,NaN,NaN,0.0037635842214523035,0.0037161546613438366,0.004772319836323281,0.004790541094993771,0.004107132289860172,0.0040000085621503985
75000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.3261891742474388,0.3236168780251738,0.3261891742474388,0.3236168780251738,0.27732150778570763,0.27044157406664565,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.0037317297936885437,0.003701684894486533,0.0037317297936885437,0.003701684894486533,0.004762608219187864,0.004759684678575088,NaN,NaN
100000,0.3702935251479933,0.3684004320442058,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.4232301066083207,0.4179777108110698,0.3702935251479933,0.3684004320442058,0.33263363706384097,0.326807854120761,0.37981406842072035,0.38038812326404614,0.0038092909331383664,0.00377395230129412,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.004010379713494871,0.003982050365048458,0.0038092909331383664,0.00377395230129412,0.004673576039455909,0.0046973223499707385,0.0038337372481682713,0.0037582983034543296
125000,0.4438602734707581,0.44100961941510775,0.39376850100834276,0.3906464143495898,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.44582967685451586,0.444044852991574,0.39376850100834276,0.3906464143495898,0.3792512691363192,0.37508020329511627,NaN,NaN,0.003952973263612373,0.003948267100657091,0.0037588746669219436,0.003734232240443496,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.004017427926227309,0.004031670422395032,0.0037588746669219436,0.003734232240443496,0.004503352127686462,0.0044664342460152716,NaN,NaN
150000,0.457811330045212,0.45282996713371465,0.45471894103846716,0.44999230894934955,0.4112730821976292,NaN,0.40754929432651854,NaN,NaN,NaN,NaN,0.45514049857570094,0.4517106222256893,0.4112730821976292,0.40754929432651854,0.40204187776706385,0.39651759388095115,0.3875157991560342,0.38406089297395596,0.004026532349559784,0.003999483373677403,0.004052047750563329,0.003991672726781855,0.0038076251417156447,NaN,0.0037385756004210315,NaN,NaN,NaN,NaN,0.003976037999504388,0.004026868612491961,0.0038076251417156447,0.0037385756004210315,0.004312358362392133,0.004281965033021025,0.003791349076175779,0.003728096706028682
175000,0.4700685454029931,0.46845741467145646,0.4675065160976332,0.4656377052419407,0.46336956521681144,NaN,0.458499176814838,0.40544269372256214,0.4040520508130836,NaN,NaN,0.4707025862710619,0.46797354378426537,0.40544269372256214,0.4040520508130836,0.4269714323243737,0.42215374820289026,NaN,NaN,0.003982378774440224,0.004017833766906598,0.00392183569730666,0.003956244263888969,0.003995338256487696,NaN,0.003965503657732541,0.003894774835833956,0.003814861258589227,NaN,NaN,0.004010791572132579,0.003908433429048022,0.003894774835833956,0.003814861258589227,0.004261716483029938,0.0042880337919149105,NaN,NaN
200000,0.4774991985372323,0.4736096937603697,0.47403232962286945,0.4680377588027899,0.47510219271353993,0.4322143749268332,0.4735372271184391,0.47168783075115334,0.4681331800179085,NaN,NaN,0.4821735235539148,0.4759547342849846,0.4230223358546924,0.4175146156449108,0.4404567967183995,0.43329663411974617,0.4288945724801907,0.42639385519962814,0.003976207619991133,0.004038337056127762,0.0041031225416912525,0.003957114132716954,0.003984975136903383,0.002848474417001981,0.003984797097520951,0.004011590268624654,0.0040000711810074426,NaN,NaN,0.0040059371446519,0.003994886444730056,0.003946003826539156,0.003888643295077496,0.00433704857810651,0.004341314486992032,0.0038330988370036184,0.003718688415980005


==> figures/time_sampling/clip.csv <==
ckpt_num,res_001_100k_txt_train_mean,res_001_100k_txt_val_mean,res_001_125k_txt_train_mean,res_001_125k_txt_val_mean,res_001_150k_txt_train_mean,res_001_150k_txt_unknown_mean,res_001_150k_txt_val_mean,res_001_175k_txt_train_mean,res_001_175k_txt_val_mean,res_001_50k_txt_train_mean,res_001_50k_txt_val_mean,res_001_75k_txt_train_mean,res_001_75k_txt_val_mean,res_001_txt_train_mean,res_001_txt_val_mean,res_004_txt_train_mean,res_004_txt_val_mean,res_006_txt_train_mean,res_006_txt_val_mean,res_001_100k_txt_train_ci_95,res_001_100k_txt_val_ci_95,res_001_125k_txt_train_ci_95,res_001_125k_txt_val_ci_95,res_001_150k_txt_train_ci_95,res_001_150k_txt_unknown_ci_95,res_001_150k_txt_val_ci_95,res_001_175k_txt_train_ci_95,res_001_175k_txt_val_ci_95,res_001_50k_txt_train_ci_95,res_001_50k_txt_val_ci_95,res_001_75k_txt_train_ci_95,res_001_75k_txt_val_ci_95,res_001_txt_train_ci_95,res_001_txt_val_ci_95,res_004_txt_train_ci_95,res_004_txt_val_ci_95,res_006_txt_train_ci_95,res_006_txt_val_ci_95
25000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.22173617052186914,0.22074657375804063,0.2615821672253025,0.260174260402608,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.0009420914113164468,0.0009189789647024208,0.0011244590622849528,0.001120952770406282,NaN,NaN
50000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.23777478479355155,0.2364215657344206,NaN,NaN,0.23777478479355155,0.2364215657344206,0.2796477527188896,0.27852718749447447,0.23713378458144302,0.23543053107550957,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.0012978006246758152,0.001292014510654635,NaN,NaN,0.0012978006246758152,0.001292014510654635,0.0011590669507000684,0.0011494507284539825,0.0012056894105714523,0.0011712236336989242
75000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.2477251516139128,0.2471229290531983,0.2477251516139128,0.2471229290531983,0.28539616268660334,0.2838219754340162,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.0013167432778830063,0.0012951508398243992,0.0013167432778830063,0.0012951508398243992,0.0011439009873723623,0.001177915633836664,NaN,NaN
100000,0.2484803987303521,0.24759527716606133,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.2484803987303521,0.24759527716606133,0.28858611718118704,0.287439891122756,0.2477823377616106,0.24743818221758027,0.001347084368707719,0.0013714662404220347,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.001347084368707719,0.0013714662404220347,0.0011381973285022318,0.0011654792947124936,0.0013654497879193497,0.0013563787880090067
125000,0.28858816373496204,0.28811607197273303,0.25249896615172507,0.2508972756157464,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.25249896615172507,0.2508972756157464,0.29143416666578276,0.2898959156715675,NaN,NaN,0.0011720832462159198,0.0011936412389477664,0.0013275342514670124,0.0013193232761860296,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.0013275342514670124,0.0013193232761860296,0.001142871464316608,0.0012003597810236286,NaN,NaN
150000,0.2931879263059706,0.29186829555580923,0.2901353653153657,0.2888401393969374,0.2547929941932914,NaN,0.2541177545685365,NaN,NaN,NaN,NaN,NaN,NaN,0.2547929941932914,0.2541177545685365,0.29327808741077727,0.2916721608008862,0.2582783875256802,0.257179263455027,0.0011679434879614083,0.0011812591481837947,0.0011696045247650796,0.0011966973224373848,0.0013666127774521182,NaN,0.0013613112222433043,NaN,NaN,NaN,NaN,NaN,NaN,0.0013666127774521182,0.0013613112222433043,0.0011436513714797832,0.0011619198898856035,0.0013211256345746676,0.0013197218332395063
175000,0.2954916983051063,0.2948680263871836,0.29242239027196465,0.292107560346464,0.2908765835012552,NaN,0.2900423657873616,0.2612364876720054,0.260791895569666,NaN,NaN,NaN,NaN,0.2612364876720054,0.260791895569666,0.2949717022244938,0.29398201740059915,NaN,NaN,0.0011431147151432686,0.0011675517964857606,0.0011617691391417999,0.0011858930081476112,0.0011815818883819877,NaN,0.001191221766546517,0.0013570198749662586,0.0013556566223269233,NaN,NaN,NaN,NaN,0.0013570198749662586,0.0013556566223269233,0.0011212719352940732,0.0011607249932908863,NaN,NaN
200000,0.2958684160215098,0.2944966682430081,0.2950389390707483,0.2939646529985941,0.29413105208971874,0.2913776291128679,0.29386917738926793,0.292264398453491,0.29026291475562366,NaN,NaN,NaN,NaN,0.2607133578304655,0.2595381216673427,0.2965393287262746,0.2947474087471472,0.26259898096290557,0.261625577546592,0.0011512159458208415,0.0011600236193710408,0.001163303771138099,0.0011785532057226032,0.001160496082815995,0.0008527901074750601,0.0011635838246192636,0.0011929242117230338,0.0008360881175186819,NaN,NaN,NaN,NaN,0.001364169723315552,0.0013823078584335917,0.001144576605217789,0.0011482007862512692,0.0012739234646164947,0.001293054812624671


==> figures/time_sampling/data.csv <==
ckpt_num,res_001_100k_txt_train_mean,res_001_100k_txt_val_mean,res_001_125k_txt_train_mean,res_001_125k_txt_val_mean,res_001_150k_txt_train_mean,res_001_150k_txt_unknown_mean,res_001_150k_txt_val_mean,res_001_175k_txt_train_mean,res_001_175k_txt_val_mean,res_001_50k_txt_train_mean,res_001_50k_txt_val_mean,res_001_75k_txt_train_mean,res_001_75k_txt_val_mean,res_001_txt_train_mean,res_001_txt_val_mean,res_004_txt_train_mean,res_004_txt_val_mean,res_006_txt_train_mean,res_006_txt_val_mean,res_001_100k_txt_train_ci_95,res_001_100k_txt_val_ci_95,res_001_125k_txt_train_ci_95,res_001_125k_txt_val_ci_95,res_001_150k_txt_train_ci_95,res_001_150k_txt_unknown_ci_95,res_001_150k_txt_val_ci_95,res_001_175k_txt_train_ci_95,res_001_175k_txt_val_ci_95,res_001_50k_txt_train_ci_95,res_001_50k_txt_val_ci_95,res_001_75k_txt_train_ci_95,res_001_75k_txt_val_ci_95,res_001_txt_train_ci_95,res_001_txt_val_ci_95,res_004_txt_train_ci_95,res_004_txt_val_ci_95,res_006_txt_train_ci_95,res_006_txt_val_ci_95
25000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.07277040377727426,0.07194040704597032,0.13419367628333537,0.13157993584764208,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.0050172461765927365,0.00476057211019978,0.0072486769821810465,0.007396317084953881,NaN,NaN
50000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.22005747007920004,0.2198579002473384,NaN,NaN,0.22005747007920004,0.2198579002473384,0.2364268158235892,0.23504715483728794,0.172463461487325,0.17226097580060395,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.010178384675900397,0.010241784562095,NaN,NaN,0.010178384675900397,0.010241784562095,0.01208609009501271,0.012244672673448108,0.009120795996641451,0.009161201890604327
75000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.712139549365764,0.7090355239792981,0.40396442239172814,0.3973540499768757,0.40396442239172814,0.3973540499768757,0.44241984861076034,0.41406342270521795,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.02258716361737873,0.022788031365742707,0.015399338414375845,0.015259585463367179,0.015399338414375845,0.015259585463367179,0.017530576122280067,0.01698853809138484,NaN,NaN
100000,0.4000702677077445,0.401667877663666,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.7484876810531607,0.7561028626971599,0.8915356452183152,0.8631236480481793,0.4000702677077445,0.401667877663666,0.5772848408991849,0.5609568526734654,0.45840012583413253,0.46237059215436804,0.0156124118087036,0.01608260196504407,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.023546576005740873,0.023919750310850574,0.02468180725091896,0.024568770353632658,0.0156124118087036,0.01608260196504407,0.020647961862390835,0.020072634843457803,0.017413177163259463,0.017627107021647697
125000,0.9684100998270522,0.9791351065967896,0.4500197927472879,0.4461686426006575,NaN,NaN,NaN,NaN,NaN,0.8023158247496257,0.7913324802026289,0.9602834757548511,0.9736087239533926,0.4500197927472879,0.4461686426006575,0.7366667710111725,0.7305004862777359,NaN,NaN,0.026247090006787935,0.026758207998786768,0.017266749505039505,0.017524625788146796,NaN,NaN,NaN,NaN,NaN,0.025004063018691826,0.024477423769299664,0.026186696090368358,0.026621418190998097,0.017266749505039505,0.017524625788146796,0.022946579527568206,0.023375098362239954,NaN,NaN
150000,1.0322716331782047,0.9945704432041799,0.9992918235486729,0.9931096280229058,0.5154659661999167,NaN,0.5254991761615229,NaN,NaN,0.803966236238603,0.7976681247379043,1.0267482993123491,1.0225411565944662,0.5154659661999167,0.5254991761615229,0.7981553577080194,0.7822653436105824,0.6415763804939271,0.634911070523344,0.028211954456345344,0.027139372442136763,0.026708275871644586,0.02722783306827199,0.018920052428213475,NaN,0.019628125916912605,NaN,NaN,0.02549099370212591,0.025186986914151815,0.027299347180797885,0.02804331779919824,0.018920052428213475,0.019628125916912605,0.02467237817366472,0.023864460110883837,0.020149172707012494,0.020029623384968345
175000,1.071141091174697,1.0763134299978092,1.055224797661357,1.0774157173091687,1.0624405904690384,NaN,1.0189736815334483,0.6181705470156876,0.6297713498331182,0.8310319171593012,0.8198315226644907,1.1011448123811192,1.0720425755193348,0.6181705470156876,0.6297713498331182,0.9065957577283562,0.8973147161704459,NaN,NaN,0.02805381920030488,0.028809361792689777,0.027998727686549436,0.028635462287973597,0.028324003425156653,NaN,0.027339009687937038,0.02039598852459995,0.021068872452339425,0.02651027877513665,0.02644298951138276,0.028849360297395016,0.027913216319733855,0.02039598852459995,0.021068872452339425,0.025594931205537276,0.02608527635360433,NaN,NaN
200000,1.1175016062376546,1.1008498482943336,1.1071413043123468,1.0876498449703145,1.1088228840004806,0.8480607333054796,1.0963497293286022,1.0861470302114045,0.9999843140447133,0.853239801647235,0.8369285926511014,1.146982464172289,1.1179729335992523,0.6677909092929294,0.6542612907416031,0.9937830247598276,0.9697007196803917,0.6323268509328703,0.6396504329568866,0.02937688004108895,0.028856336574333966,0.029268872119944875,0.02886401727368988,0.02923157791073591,0.018538954466608446,0.02916759893466842,0.028785177333538366,0.020348030283696424,0.026841821495636527,0.026775780094562877,0.030168515324969156,0.029666480165335976,0.022485656529178465,0.022099328827769955,0.02746263200043724,0.027565608658356906,0.02226486279211731,0.02177057404424298


==> figures/time_sampling/gpt.csv <==
ckpt_num,res_001_100k_txt_train_mean,res_001_100k_txt_val_mean,res_001_125k_txt_train_mean,res_001_125k_txt_val_mean,res_001_150k_txt_train_mean,res_001_150k_txt_unknown_mean,res_001_150k_txt_val_mean,res_001_175k_txt_train_mean,res_001_175k_txt_val_mean,res_001_50k_txt_train_mean,res_001_50k_txt_val_mean,res_001_75k_txt_train_mean,res_001_75k_txt_val_mean,res_001_txt_train_mean,res_001_txt_val_mean,res_004_txt_train_mean,res_004_txt_val_mean,res_006_txt_train_mean,res_006_txt_val_mean,res_001_100k_txt_train_ci_95,res_001_100k_txt_val_ci_95,res_001_125k_txt_train_ci_95,res_001_125k_txt_val_ci_95,res_001_150k_txt_train_ci_95,res_001_150k_txt_unknown_ci_95,res_001_150k_txt_val_ci_95,res_001_175k_txt_train_ci_95,res_001_175k_txt_val_ci_95,res_001_50k_txt_train_ci_95,res_001_50k_txt_val_ci_95,res_001_75k_txt_train_ci_95,res_001_75k_txt_val_ci_95,res_001_txt_train_ci_95,res_001_txt_val_ci_95,res_004_txt_train_ci_95,res_004_txt_val_ci_95,res_006_txt_train_ci_95,res_006_txt_val_ci_95
25000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,5.906159229472747,5.904635980853525,4.688810691964336,4.698319814958179,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.0232081382827967,0.02318474851794949,0.016069958052791534,0.015999277804669927,NaN,NaN
50000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,5.140276600986407,5.127942006682365,NaN,NaN,5.140276600986407,5.127942006682365,4.423829518699895,4.415780217070998,5.343023494716721,5.36405274692583,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.024763748221668047,0.024149157875504423,NaN,NaN,0.024763748221668047,0.024149157875504423,0.017359582560548432,0.017041066301574866,0.024827680552831837,0.024736912610016815
75000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.749087917212825,4.756844896355102,4.749087917212825,4.756844896355102,4.280911008240039,4.284625012267272,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.021275177558999842,0.020873776119227205,0.021275177558999842,0.020873776119227205,0.017679606446757944,0.01770436541002533,NaN,NaN
100000,4.440045361942531,4.440999858709703,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.9814083065824644,3.968671144696398,4.440045361942531,4.440999858709703,4.195566219423706,4.199911956173622,4.22844905574978,4.210203776363661,0.020033393980149822,0.019545047766173017,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.01679919016891943,0.016245855859283054,0.020033393980149822,0.019545047766173017,0.017688777601177694,0.017788746459895657,0.01678991177303452,0.0168878991508468
125000,3.956880706320241,3.963681375559759,4.306177037933562,4.301345219300249,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.985095981339752,3.9728154611874777,4.306177037933562,4.301345219300249,4.143460191189204,4.1373064487710876,NaN,NaN,0.016793746373625566,0.016299079178708507,0.01771186894395012,0.017674045208488868,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.016536932229374964,0.016219272011658258,0.01771186894395012,0.017674045208488868,0.017208803720373325,0.016978523796892884,NaN,NaN
150000,3.9390423677420365,3.94243223810001,3.8587561237791275,3.8806689046900367,4.132115862718442,NaN,4.171919915126236,NaN,NaN,NaN,NaN,3.980701084544019,3.9813574976744626,4.132115862718442,4.171919915126236,4.091502606038017,4.085746480757932,4.03731488620778,4.041839898966265,0.016114571368518835,0.016218799744372327,0.016284324816873707,0.01579286856365152,0.016923864064640703,NaN,0.016959240672840548,NaN,NaN,NaN,NaN,0.016788596839741262,0.016685875500939223,0.016923864064640703,0.016959240672840548,0.017171920819650258,0.016550825019066524,0.016015716769344063,0.01590701666385715
175000,3.9390327562334644,3.929034898336496,3.9154520587742536,3.9279881248478223,3.879779237799528,NaN,3.887722493243915,4.1413211771108545,4.139966710965933,NaN,NaN,3.9710188015828147,3.9608754383050635,4.1413211771108545,4.139966710965933,4.021500461919798,4.021830285836826,NaN,NaN,0.01613197968971858,0.015610897457061639,0.015779934203698987,0.015790399950558795,0.015844103757200363,NaN,0.015833405496478492,0.016692747601424533,0.016357512669811253,NaN,NaN,0.016752244055986344,0.016096793620200788,0.016692747601424533,0.016357512669811253,0.01738940588525169,0.01690334825302264,NaN,NaN
200000,3.8919726226491793,3.902823181191328,3.901806393359181,3.909542269478977,3.8759558284947264,3.831646383493202,3.870614204780165,3.8572904034047175,3.862627475325294,NaN,NaN,3.9203523614992246,3.9296077423682516,4.050268137600364,4.0733785694416955,4.024600162323344,4.024232850838036,4.022374263468104,4.017046490706593,0.015983615815131982,0.015840558260387928,0.015527225251707022,0.015769534832837794,0.015727363743447888,0.010919206746826535,0.015351282120073905,0.015563668685917168,0.01555549308312171,NaN,NaN,0.01613703074501488,0.016201162494517845,0.015890098461895163,0.01593302561054148,0.017088904570563595,0.01662872948741987,0.015859181266484317,0.015446203889411335


==> figures/time_sampling/t5.csv <==
ckpt_num,res_001_100k_txt_train_mean,res_001_100k_txt_val_mean,res_001_125k_txt_train_mean,res_001_125k_txt_val_mean,res_001_150k_txt_train_mean,res_001_150k_txt_unknown_mean,res_001_150k_txt_val_mean,res_001_175k_txt_train_mean,res_001_175k_txt_val_mean,res_001_50k_txt_train_mean,res_001_50k_txt_val_mean,res_001_75k_txt_train_mean,res_001_75k_txt_val_mean,res_001_txt_train_mean,res_001_txt_val_mean,res_004_txt_train_mean,res_004_txt_val_mean,res_006_txt_train_mean,res_006_txt_val_mean,res_001_100k_txt_train_ci_95,res_001_100k_txt_val_ci_95,res_001_125k_txt_train_ci_95,res_001_125k_txt_val_ci_95,res_001_150k_txt_train_ci_95,res_001_150k_txt_unknown_ci_95,res_001_150k_txt_val_ci_95,res_001_175k_txt_train_ci_95,res_001_175k_txt_val_ci_95,res_001_50k_txt_train_ci_95,res_001_50k_txt_val_ci_95,res_001_75k_txt_train_ci_95,res_001_75k_txt_val_ci_95,res_001_txt_train_ci_95,res_001_txt_val_ci_95,res_004_txt_train_ci_95,res_004_txt_val_ci_95,res_006_txt_train_ci_95,res_006_txt_val_ci_95
25000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.25722593596251947,0.25485632810658415,0.33258128760659095,0.32997096187715674,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.002253611636963755,0.0022572744913355726,0.0029008262525570517,0.002809180443685954,NaN,NaN
50000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.2798979802820786,0.27620612025087826,NaN,NaN,0.2798979802820786,0.27620612025087826,0.36458165944715565,0.36189134940783185,0.27274043133406745,0.2709529702469094,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.00259915435805638,0.0025498469749248324,NaN,NaN,0.00259915435805638,0.0025498469749248324,0.0029437936664759327,0.0029581662609161367,0.0025079975722201737,0.0025091602484925467
75000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.31179846753442014,0.30881977392330595,0.31179846753442014,0.30881977392330595,0.38213085188084805,0.3778299941364142,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.002860254033490921,0.0027484511226712914,0.002860254033490921,0.0027484511226712914,0.0031587385653683198,0.003104536142777615,NaN,NaN
100000,0.3041606463707355,0.3022917370016665,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.3903747026486308,0.3860983984884359,0.3041606463707355,0.3022917370016665,0.39066253463955475,0.3861611081071502,0.31204837343080205,0.308389614100849,0.002883187971467349,0.0028172956067675737,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.0033673804591613384,0.0033433747635586465,0.002883187971467349,0.0028172956067675737,0.0032395012522671938,0.003241726100105201,0.002964043848629529,0.0028936603761055813
125000,0.39438035329180093,0.39214723312839395,0.30803564185137383,0.3040197510289649,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.39442757590277294,0.3908616250074002,0.30803564185137383,0.3040197510289649,0.4015273026455398,0.3958571643624093,NaN,NaN,0.0034446068537557395,0.0034189100189822965,0.002961347199912994,0.0029269227436376126,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.00344738472348682,0.0033834012881771808,0.002961347199912994,0.0029269227436376126,0.003316279706446149,0.003340253022055837,NaN,NaN
150000,0.40128139047701866,0.39646522696199926,0.3976295062392637,0.3922241221880303,0.32264398491709934,NaN,0.3209359765894373,NaN,NaN,NaN,NaN,0.4034063102836837,0.39995664123331237,0.32264398491709934,0.3209359765894373,0.40465772009476353,0.39883902594352627,0.3380928778125457,0.3341740317669359,0.003513306892628269,0.0034489989827084723,0.003491264275968277,0.00341551514192743,0.003029603114663662,NaN,0.002988243646546167,NaN,NaN,NaN,NaN,0.003480687883571868,0.003493161604955596,0.003029603114663662,0.002988243646546167,0.003403442661053178,0.0033449529850455425,0.0031062912602728304,0.003074337453875357
175000,0.4070983563692715,0.40249226050034626,0.40322702859841536,0.4002605021034031,0.402054268638639,NaN,0.3968247117909971,0.33291364383921784,0.33067524552394556,NaN,NaN,0.41107600506140396,0.4052683685880571,0.33291364383921784,0.33067524552394556,0.4137191271877957,0.40619080617316067,NaN,NaN,0.0035246568225228733,0.0035588038953177498,0.003532514436945761,0.0035101889668056165,0.003492886155304819,NaN,0.003452879120748114,0.003131939524991293,0.003080024333426812,NaN,NaN,0.003561212808100101,0.0034924241261104125,0.003131939524991293,0.003080024333426812,0.003482667927899829,0.003441947874577676,NaN,NaN
200000,0.41310578212318316,0.4062221427601099,0.4110898714196785,0.4033388614971757,0.4084210310315138,0.39732260702130057,0.40226546893854137,0.40381608775646843,0.39902035096859656,NaN,NaN,0.4149793482557918,0.41019584799781234,0.33653236379268225,0.3314038163690679,0.41655522110332244,0.4080402503190488,0.33496013148459436,0.3319821887690103,0.003547535357789155,0.0035112708626253036,0.003597625846931317,0.003487367367090064,0.00358922837291573,0.002422956946391925,0.003516134021449792,0.003554077210933533,0.0034936222025630063,NaN,NaN,0.003604334664863647,0.0035578405338624864,0.003209811072582565,0.0031002840405241036,0.003464900901086737,0.0034556907544364512,0.0031913926976624395,0.0031026101531877494

